Lexical semantic change for Ancient Greek and Latin

Change and its precondition, variation, are inherent in languages. Over time, new words enter the lexicon, others become obsolete, and existing words acquire new senses. Associating a word's correct meaning in its historical context is a central challenge in diachronic research. Historical corpora of classical languages, such as Ancient Greek and Latin, typically come with rich metadata, and existing models are limited by their inability to exploit contextual information beyond the document timestamp. While embedding-based methods feature among the current state of the art systems, they are lacking in the interpretative power. In contrast, Bayesian models provide explicit and interpretable representations of semantic change phenomena. In this chapter we build on GASC, a recent computational approach to semantic change based on a dynamic Bayesian mixture model. In this model, the evolution of word senses over time is based not only on distributional information of lexical nature, but also on text genres. We provide a systematic comparison of dynamic Bayesian mixture models for semantic change with state-of-the-art embedding-based models. On top of providing a full description of meaning change over time, we show that Bayesian mixture models are highly competitive approaches to detect binary semantic change in both Ancient Greek and Latin.

==> data/dataset1.csv <==
i pos English Spanish French Italian Portuguese
1 N 47 77 23 13 74
2 V 57 33 54 87 36
3 ADJ 29 33 17 35 54

==> figures/paradeisos.dat <==
παράδεισος : 47 documents
=================
 0 παράδεισος 
==================


GENRES UNIQUE: [1 0]
NUM GENRES 2 
47 documents , 1 concepts , 294 context features (παράδεισος) 
kappaF 10.000000, kappaK 4.000000, a0 7.000000, b0 3.000000, K 4, max_docs_per_slice 2000, start -700, end 350, times 11, dT 100, I 10000


map[]


...ready to estimate
{0.113854, 0.176727, 0.695597, 0.013822,
 0.149931, 0.310901,  0.51016, 0.029008,
 0.047199, 0.217522, 0.715376, 0.019903,
 0.037894,  0.64246, 0.276871, 0.042774,
  0.04765, 0.404307, 0.463292, 0.084752,
 0.104906,  0.52085,  0.22925, 0.144995,
 0.228855, 0.319172, 0.252993,  0.19898,
 0.144064, 0.332383, 0.153339, 0.370213,
   0.1069, 0.344877,   0.1923, 0.355922,
 0.108384, 0.305666, 0.367241, 0.218709,
 0.190111, 0.186388, 0.430058, 0.193443}
{0.385857, 0.309835,  0.29931, 0.004998,
 0.396123, 0.110003, 0.482891, 0.010982,
 0.464305, 0.169383, 0.349317, 0.016995,
 0.407849, 0.385932, 0.197261, 0.008959,
 0.472698, 0.241468, 0.281157, 0.004677,
 0.226075, 0.502868, 0.267841, 0.003216,
 0.191202, 0.690497, 0.116645, 0.001656,
 0.080179, 0.846584, 0.071197,  0.00204,
 0.039116, 0.707663, 0.250707, 0.002513,
 0.093848, 0.386737, 0.517241, 0.002174,
  0.09436, 0.346889, 0.555904, 0.002848} 


3 44.14723094941889
{0.209975, 0.228566, 0.500168, 0.061291,
 0.094427, 0.310164,  0.55875, 0.036659,
 0.156202, 0.451047, 0.319957, 0.072794,
 0.178856, 0.392131,  0.34007, 0.088943,
 0.212934, 0.318901, 0.279565,   0.1886,
 0.297859,  0.31159, 0.182104, 0.208447,
 0.212243, 0.407188, 0.230325, 0.150244,
 0.084727, 0.310759, 0.160185, 0.444329,
  0.22617, 0.381414, 0.154027,  0.23839,
 0.147617,  0.34388, 0.350184, 0.158319,
 0.069401, 0.705882, 0.097508, 0.127209}
{0.494277, 0.029884, 0.472024, 0.003815,
 0.461081, 0.032117, 0.501626, 0.005176,
 0.573795, 0.228601, 0.181765, 0.015838,
  0.56127, 0.174399, 0.257501,  0.00683,
 0.554899, 0.187607, 0.252756, 0.004738,
 0.340247, 0.491599, 0.163944, 0.004209,
 0.320088, 0.530625, 0.144554, 0.004734,
 0.095662, 0.598998, 0.300314, 0.005026,
 0.167924, 0.437875, 0.389736, 0.004464,
  0.09496, 0.289748, 0.611932, 0.003361,
 0.047802, 0.203164, 0.745958, 0.003076} 


3 44.57452836812631
{0.012939, 0.401109, 0.574267, 0.011684,
 0.081591, 0.384722, 0.505346, 0.028341,
 0.076059, 0.614414,  0.27976, 0.029767,
 0.190633, 0.327622, 0.398336, 0.083409,
 0.185937, 0.160942, 0.422977, 0.230143,
 0.102028, 0.263557, 0.425172, 0.209243,
 0.265656, 0.187842, 0.411197, 0.135304,
 0.147934, 0.219723, 0.115514, 0.516829,
 0.307438, 0.375667, 0.121103, 0.195792,
 0.177737, 0.475937, 0.196127, 0.150199,
 0.065274, 0.524876, 0.319911, 0.089939}
{0.440965, 0.027505, 0.525266, 0.006264,
 0.497413, 0.105917, 0.381385, 0.015285,
 0.647641, 0.159382, 0.180945, 0.012031,
 0.631283, 0.221415, 0.135561, 0.011741,
 0.548257, 0.130411, 0.316564, 0.004768,
 0.234583, 0.630138, 0.132064, 0.003216,
 0.177327, 0.535886,  0.28373, 0.003057,
 0.130746,  0.56019, 0.306411, 0.002654,
 0.267321, 0.356942, 0.372751, 0.002987,
 0.204989, 0.309258, 0.481147, 0.004606,
 0.064163, 0.158791, 0.776299, 0.000747} 


3 58.19008600200602
{0.053501, 0.171792, 0.741946,  0.03276,
 0.059363,  0.34735, 0.555749, 0.037538,
  0.20085, 0.263829, 0.460391,  0.07493,
 0.264562, 0.355439,  0.24317, 0.136829,
 0.114915, 0.199829, 0.594663, 0.090593,
 0.065106, 0.277708, 0.350102, 0.307084,
 0.160952, 0.183586, 0.413533, 0.241929,
 0.197192, 0.181058, 0.158848, 0.462902,
 0.309411, 0.370804, 0.122388, 0.197398,
 0.074056, 0.674415, 0.160488, 0.091041,
  0.07453, 0.617198, 0.277167, 0.031104}
{0.376159, 0.189991, 0.386536, 0.047314,
 0.261405, 0.416504,  0.24604, 0.076051,
 0.213048,   0.3451,  0.41275, 0.029102,
 0.254422, 0.255374, 0.460391, 0.029813,
 0.548379, 0.253657, 0.167988, 0.029977,
 0.448789, 0.410984, 0.133441, 0.006785,
  0.23578, 0.558571, 0.187775, 0.017873,
 0.229324,  0.24433, 0.518975, 0.007371,
 0.281197,  0.30405, 0.403464,  0.01129,
 0.124194, 0.428404, 0.435467, 0.011935,
 0.435571, 0.192335,  0.36863, 0.003465} 


3 41.645200526420666
{0.065476, 0.139615, 0.730674, 0.064235,
 0.315855, 0.187555, 0.423662, 0.072928,
 0.164605, 0.254177, 0.452544, 0.128673,
 0.224991, 0.366132, 0.166009, 0.242867,
 0.085887, 0.241307, 0.392495, 0.280312,
 0.084226, 0.104657, 0.551391, 0.259726,
 0.103903, 0.078242, 0.312213, 0.505642,
 0.054892, 0.338147, 0.201204, 0.405757,
 0.245068, 0.513379, 0.092515, 0.149039,
 0.079963, 0.705494, 0.163541, 0.051002,
 0.018237, 0.397079, 0.571466, 0.013217}
{0.244231, 0.354636, 0.250537, 0.150596,
 0.238494, 0.381911, 0.328803, 0.050792,
 0.205462, 0.516439, 0.255819,  0.02228,
 0.230104, 0.482269, 0.274802, 0.012825,
 0.329506, 0.372566, 0.281908,  0.01602,
 0.367577, 0.445792, 0.179734, 0.006897,
 0.258157, 0.279991, 0.455382,  0.00647,
 0.302103,  0.47458, 0.216452, 0.006865,
 0.244121, 0.423839, 0.326282, 0.005758,
 0.403684, 0.260799, 0.332369, 0.003148,
 0.282305, 0.201974,  0.51489, 0.000831} 


3 57.60612229752619
{0.523447, 0.072035, 0.232985, 0.171533,
 0.469938, 0.153866, 0.306385, 0.069811,
 0.554131, 0.157063, 0.252519, 0.036287,
 0.157303, 0.301778, 0.437909, 0.103009,
  0.15843, 0.127372, 0.686951, 0.027247,
 0.139695, 0.083123, 0.574439, 0.202744,
 0.199596, 0.124334, 0.405322, 0.270748,
   0.1186, 0.517814, 0.092786, 0.270799,
  0.27565, 0.550715,  0.11646, 0.057175,
 0.107672, 0.657394, 0.212851, 0.022083,
 0.017407, 0.634333, 0.345918, 0.002341}
{0.277563, 0.286552, 0.396052, 0.039833,
 0.360021, 0.190102, 0.430923, 0.018955,
 0.413132, 0.244485, 0.321775, 0.020607,
 0.246455, 0.256896, 0.470572, 0.026078,
 0.345401, 0.461959, 0.186496, 0.006144,
 0.393828,  0.43116,  0.16809, 0.006921,
   0.2931, 0.347484, 0.343032, 0.016384,
 0.458918,  0.20273,   0.3268, 0.011552,
 0.432347, 0.231125, 0.330069, 0.006459,
 0.235955, 0.390163, 0.368057, 0.005824,
 0.184184, 0.458513, 0.354801, 0.002502} 


3 57.76083566687582
{0.548264, 0.156038, 0.191008,  0.10469,
 0.655252,  0.13462, 0.160998, 0.049131,
 0.368589, 0.214306, 0.270494, 0.146612,
 0.561669, 0.095298, 0.266915, 0.076118,
  0.23768, 0.086272, 0.554222, 0.121826,
 0.287657, 0.107049, 0.261148, 0.344145,
 0.171227, 0.138995, 0.490472, 0.199306,
 0.113821, 0.438753, 0.163147,  0.28428,
 0.278184, 0.523213, 0.071733,  0.12687,
 0.136631, 0.633364, 0.203679, 0.026326,
 0.032582, 0.333383, 0.600257, 0.033778}
{0.146353, 0.119417, 0.732571, 0.001658,
 0.212631,  0.26841, 0.511402, 0.007557,
 0.156749, 0.175912, 0.657313, 0.010026,
 0.483765, 0.266345, 0.244839, 0.005051,
 0.285434, 0.350193, 0.341585, 0.022788,
 0.353926, 0.412639, 0.228193, 0.005241,
 0.702905,  0.17191, 0.112693, 0.012492,
  0.51611, 0.165775, 0.311445, 0.006669,
  0.20727, 0.429552, 0.360402, 0.002776,
 0.459188, 0.169947, 0.368801, 0.002063,
 0.598731,  0.09513, 0.305897, 0.000241} 


3 49.19708950721436
{0.466617,   0.4648, 0.034112, 0.034471,
 0.580912, 0.283966, 0.060309, 0.074813,
 0.499349,  0.25773, 0.136976, 0.105946,
 0.344566,  0.10959, 0.456961, 0.088883,
 0.696101, 0.013988, 0.233676, 0.056235,
 0.508723, 0.078081,  0.30333, 0.109866,
  0.16383, 0.144862, 0.448453, 0.242855,
 0.133611, 0.350879, 0.161727, 0.353783,
 0.290488, 0.541493, 0.072007, 0.096012,
 0.078298, 0.298188, 0.566653, 0.056861,
 0.052882,  0.33731,  0.39546, 0.214348}
{0.325403,   0.4719, 0.187466, 0.015231,
 0.373064, 0.328152,   0.2842, 0.014584,
   0.4191, 0.267869, 0.305283, 0.007748,
 0.267835, 0.367912, 0.351046, 0.013206,
 0.369999, 0.424838, 0.200824, 0.004339,
 0.296551, 0.419041, 0.274547, 0.009861,
 0.496067, 0.251781, 0.244559, 0.007593,
 0.161461,  0.18765, 0.644608, 0.006281,
 0.619876, 0.220225,  0.15795, 0.001949,
 0.839547, 0.052447, 0.107889, 0.000117,
 0.718895, 0.038503, 0.242342, 0.000261} 


3 63.41750093981582
{0.365101, 0.156754, 0.102898, 0.375246,
 0.528935, 0.151499, 0.132063, 0.187503,
  0.61523, 0.084296, 0.182864, 0.117611,
 0.754185, 0.059541, 0.120369, 0.065905,
 0.652997, 0.014301, 0.293827, 0.038876,
 0.584503, 0.056786, 0.317682, 0.041029,
 0.287038, 0.083572, 0.389572, 0.239819,
 0.129741, 0.320847, 0.220962,  0.32845,
 0.309835, 0.499792, 0.095392,  0.09498,
 0.173224, 0.327653, 0.404115, 0.095008,
 0.037292, 0.379242, 0.550647,  0.03282}
{0.086767, 0.381345, 0.524383, 0.007505,
 0.107972, 0.418277, 0.461431,  0.01232,
  0.24934, 0.162989,  0.58259, 0.005082,
 0.226448, 0.296041, 0.472664, 0.004847,
 0.312402, 0.460659,  0.21787, 0.009068,
 0.463955, 0.287723, 0.245374, 0.002948,
 0.441033, 0.221261, 0.331945, 0.005761,
 0.461475, 0.185331, 0.348525, 0.004669,
 0.441671, 0.221126, 0.335425, 0.001777,
 0.655342,  0.16907, 0.173695, 0.001893,
  0.51725, 0.135914, 0.341956, 0.004879} 


3 55.509130804034896
{0.516766, 0.026563, 0.149584, 0.307086,
  0.65139, 0.030049, 0.189581,  0.12898,
 0.848563, 0.019395, 0.091609, 0.040433,
 0.572017, 0.072968, 0.238173, 0.116842,
 0.502183, 0.029118, 0.399305, 0.069395,
 0.620173, 0.026102, 0.226883, 0.126842,
 0.393863, 0.147491, 0.272529, 0.186117,
 0.175804, 0.433882, 0.152217, 0.238097,
 0.358162, 0.381224, 0.100682, 0.159932,
 0.117145, 0.635462, 0.184304, 0.063089,
 0.194016, 0.579605, 0.213685, 0.012694}
{0.046751, 0.298708, 0.649982, 0.004559,
 0.256755, 0.201377, 0.536397, 0.005471,
 0.421614, 0.164759, 0.407633, 0.005994,
 0.205843,  0.29769, 0.492948, 0.003518,
 0.177116, 0.715518, 0.100963, 0.006403,
 0.375254, 0.369712, 0.248194, 0.006841,
 0.630505, 0.127862, 0.235845, 0.005788,
  0.62387, 0.104994, 0.268352, 0.002784,
 0.464017, 0.121011, 0.411849, 0.003124,
 0.405213,  0.06424,  0.51978, 0.010767,
 0.560203, 0.108097, 0.260508, 0.071192} 


3 59.90758942725203
{0.684803, 0.043926, 0.181024, 0.090248,
  0.84739, 0.009463, 0.103534, 0.039613,
 0.682573, 0.035291, 0.110556, 0.171581,
 0.593024, 0.078529, 0.268684, 0.059763,
   0.5024, 0.103826, 0.242018, 0.151756,
 0.560243,  0.06108, 0.261847, 0.116829,
 0.358006, 0.269871, 0.129724,   0.2424,
 0.257309,  0.34176, 0.096306, 0.304625,
  0.21507, 0.565413,  0.12691, 0.092608,
 0.088668, 0.672344, 0.215996, 0.022992,
 0.063342, 0.526731, 0.300659, 0.109268}
{0.360973, 0.269452, 0.362307, 0.007268,
 0.252791, 0.123407, 0.610974, 0.012828,
 0.136409, 0.186178, 0.672358, 0.005056,
  0.12085, 0.508439, 0.360641,  0.01007,
 0.390029, 0.242602,  0.35685, 0.010518,
 0.441801, 0.252966, 0.300403,  0.00483,
 0.561256, 0.147266, 0.288245, 0.003232,
  0.59883, 0.141583, 0.257001, 0.002586,
   0.3251,  0.05014, 0.621695, 0.003065,
 0.459056, 0.074118, 0.409109, 0.057717,
 0.346831, 0.028947, 0.620575, 0.003647} 


3 64.55050321620786
{0.763363, 0.018304, 0.165448, 0.052884,
 0.645746, 0.014578, 0.119053, 0.220623,
 0.391773, 0.074344,  0.26037, 0.273513,
 0.287457, 0.309715, 0.321367, 0.081462,
 0.526512, 0.101105, 0.184881, 0.187502,
 0.238556, 0.349097, 0.078666, 0.333682,
 0.212619, 0.319461, 0.144109,  0.32381,
 0.272982, 0.332353,  0.10285, 0.291814,
 0.142685, 0.519516, 0.199717, 0.138081,
 0.111346, 0.548334, 0.300402, 0.039918,
 0.026809, 0.458999,  0.46603, 0.048162}
{ 0.40245, 0.254964, 0.337111, 0.005475,
 0.145084, 0.119077, 0.732719,  0.00312,
  0.17795, 0.192972, 0.623499, 0.005579,
 0.608158,  0.17342, 0.214513, 0.003909,
 0.427604, 0.330671, 0.229427, 0.012297,
 0.324263, 0.412594, 0.261364, 0.001779,
 0.837985, 0.072364, 0.087071, 0.002579,
 0.688055,  0.07033, 0.236776, 0.004839,
 0.280857, 0.079772, 0.624161,  0.01521,
 0.201791, 0.114517, 0.668127, 0.015565,
  0.35127, 0.260398, 0.347244, 0.041088} 


3 75.63457572130564
{0.860828,  0.02993, 0.066879, 0.042363,
 0.352478, 0.095286, 0.352181, 0.200054,
  0.45046, 0.113407, 0.412668, 0.023464,
 0.341345, 0.310309, 0.252819, 0.095527,
 0.282903, 0.299848, 0.138198, 0.279051,
 0.120917, 0.198365, 0.375252, 0.305465,
  0.27065, 0.324977, 0.293198, 0.111175,
 0.160082, 0.353546, 0.134085, 0.352287,
 0.133291, 0.620308, 0.215183, 0.031218,
 0.022391, 0.645494, 0.311888, 0.020227,
 0.003742, 0.843562, 0.141328, 0.011367}
{0.197734, 0.180304, 0.617881, 0.004081,
  0.10164, 0.172675, 0.722602, 0.003083,
 0.610293,  0.14164, 0.244926, 0.003142,
 0.756185, 0.045224,  0.19664, 0.001951,
 0.448365, 0.243874, 0.305018, 0.002743,
 0.320598, 0.446258, 0.229919, 0.003225,
  0.55946, 0.262498, 0.176155, 0.001887,
 0.299276, 0.109413, 0.587969, 0.003342,
 0.247866, 0.241724, 0.501998, 0.008412,
 0.327256, 0.128643, 0.527929, 0.016172,
 0.604729, 0.020761, 0.362061, 0.012449} 


3 72.96438225362179
{0.544644, 0.120508,  0.22564, 0.109207,
 0.712934, 0.084641, 0.138572, 0.063853,
 0.288613,  0.15772, 0.497257, 0.056409,
 0.502065, 0.233416, 0.162642, 0.101877,
 0.227292, 0.349917, 0.352085, 0.070706,
 0.315032, 0.292291, 0.355103, 0.037575,
 0.235508, 0.381121, 0.234343, 0.149028,
 0.142115,  0.50158, 0.091355,  0.26495,
 0.130907,  0.67657, 0.162295, 0.030228,
 0.025413, 0.685368, 0.268593, 0.020626,
 0.010289, 0.295934, 0.688656, 0.005121}
{ 0.09462, 0.095601,    0.804, 0.005779,
 0.286784, 0.129181, 0.582295,  0.00174,
 0.708249, 0.032194, 0.257677, 0.001879,
 0.810296, 0.110625, 0.074506, 0.004573,
 0.666623, 0.236114, 0.095473,  0.00179,
 0.320548, 0.462557, 0.213349, 0.003545,
 0.464449, 0.234762, 0.298411, 0.002378,
 0.245316, 0.201962, 0.551391, 0.001332,
 0.444122, 0.257213, 0.290664, 0.008001,
 0.230462, 0.304752, 0.441118, 0.023667,
 0.033539, 0.416374, 0.539575, 0.010512} 


3 70.90919506475718
{0.180386, 0.435909, 0.322694, 0.061012,
 0.160377, 0.418794, 0.377718, 0.043111,
 0.286382, 0.285726, 0.398915, 0.028976,
 0.462442, 0.367818, 0.132701, 0.037039,
 0.407878, 0.377871, 0.186297, 0.027954,
 0.587681, 0.174239, 0.226887, 0.011193,
 0.218049, 0.481384, 0.152405, 0.148162,
 0.166905, 0.466116, 0.052224, 0.314755,
  0.12789, 0.762239, 0.071617, 0.038254,
 0.067825, 0.595032, 0.316913,  0.02023,
 0.310155, 0.159999, 0.525251, 0.004596}
{0.064015, 0.093686, 0.841122, 0.001177,
 0.184211,  0.17771, 0.635918,  0.00216,
 0.336766, 0.217941, 0.431771, 0.013521,
 0.490134, 0.358661, 0.150173, 0.001033,
 0.649777, 0.222815, 0.125619, 0.001788,
 0.219181, 0.634555,  0.14431, 0.001954,
 0.172035, 0.604639, 0.222472, 0.000855,
 0.338319, 0.330197, 0.329133, 0.002351,
 0.421143, 0.239982, 0.331735,  0.00714,
 0.043701, 0.692123, 0.258925,  0.00525,
 0.003452, 0.937441,  0.05842, 0.000687} 


3 81.36773987054988
{0.465135, 0.064856, 0.396823, 0.073187,
 0.479051, 0.114026, 0.307556, 0.099367,
 0.437359, 0.108131, 0.396388, 0.058121,
 0.328423, 0.560678, 0.096892, 0.014006,
 0.655839,   0.2048, 0.131562, 0.007798,
 0.205485, 0.357209, 0.414547, 0.022759,
 0.207529, 0.344974, 0.351145, 0.096352,
 0.137745,  0.38939, 0.091269, 0.381596,
 0.057181, 0.755501, 0.140058,  0.04726,
 0.275038,  0.50248, 0.208019, 0.014463,
 0.181338, 0.230982, 0.583513, 0.004167}
{0.212343, 0.277702, 0.508706, 0.001249,
 0.117157, 0.498773, 0.378702, 0.005368,
 0.288865, 0.186105, 0.521062, 0.003968,
 0.112771, 0.534068, 0.352206, 0.000955,
 0.632198, 0.214237, 0.152692, 0.000873,
 0.219364,   0.5312, 0.248281, 0.001155,
 0.172574, 0.610763,  0.21575, 0.000914,
 0.277791, 0.510524,  0.21007, 0.001615,
 0.074516, 0.700873,   0.2227, 0.001911,
 0.017286, 0.776988, 0.205388, 0.000337,
 0.162244, 0.675288, 0.161717,  0.00075} 


3 76.3748103183231
{0.182328, 0.481231, 0.241183, 0.095257,
 0.552709,  0.16663, 0.207888, 0.072774,
 0.273848,  0.60514, 0.111096, 0.009916,
 0.326983, 0.575868, 0.078745, 0.018403,
 0.075546, 0.724661, 0.171549, 0.028244,
 0.199818, 0.496909, 0.230635, 0.072639,
 0.142451, 0.202152, 0.585061, 0.070335,
 0.155432, 0.400105, 0.175345, 0.269119,
  0.06088, 0.597978, 0.296002, 0.045139,
 0.038807, 0.777351, 0.176267, 0.007575,
 0.008583, 0.840503, 0.146003, 0.004911}
{0.131746, 0.462886, 0.389773, 0.015595,
 0.222958,  0.36436, 0.400423, 0.012259,
 0.133616, 0.355923, 0.502652, 0.007808,
 0.514228, 0.199483,   0.2851, 0.001189,
 0.654616, 0.195552, 0.148518, 0.001313,
 0.248774, 0.572469, 0.178317,  0.00044,
 0.241733, 0.562269, 0.194407, 0.001591,
 0.091832, 0.768789, 0.137378, 0.002001,
 0.043165,  0.90889, 0.047388, 0.000557,
 0.112715, 0.749905, 0.136926, 0.000454,
 0.415394, 0.422406, 0.161561, 0.000638} 


3 57.063243101171714
{0.524552, 0.069595, 0.301379, 0.104474,
 0.363381, 0.390472, 0.215636, 0.030511,
 0.182104,  0.55323, 0.222281, 0.042385,
   0.1718, 0.635482, 0.170456, 0.022263,
 0.083306, 0.766785,  0.10572,  0.04419,
 0.286344, 0.259159, 0.283784, 0.170713,
 0.146667, 0.549737, 0.187158, 0.116438,
 0.199643, 0.450229, 0.161237, 0.188891,
 0.085768, 0.748923, 0.109505, 0.055804,
 0.017563, 0.654485, 0.305584, 0.022368,
 0.020533, 0.575782, 0.394545, 0.009139}
{0.220588, 0.408438, 0.362339, 0.008635,
 0.082219,  0.71945, 0.193376, 0.004955,
  0.22731,  0.40562, 0.364281,  0.00279,
 0.520698, 0.247338, 0.230445, 0.001519,
 0.528226, 0.181778, 0.289216,  0.00078,
 0.314956, 0.511113, 0.172971, 0.000961,
 0.111947,  0.79708, 0.090346, 0.000627,
 0.059325, 0.861072, 0.076733,  0.00287,
 0.057569, 0.854467, 0.086869, 0.001095,
 0.455929, 0.456267, 0.086969, 0.000835,
 0.353054,  0.51488, 0.129787, 0.002278} 


3 53.200532801608986
{0.065454,  0.75206,  0.11765, 0.064836,
 0.091514, 0.589512, 0.287486, 0.031489,
 0.318999, 0.389881, 0.248312, 0.042809,
 0.152684, 0.471458, 0.341634, 0.034223,
 0.140527, 0.374398, 0.312318, 0.172756,
 0.173548, 0.412859, 0.229271, 0.184322,
 0.176118, 0.522024, 0.111987, 0.189872,
 0.248301, 0.514608, 0.124264, 0.112827,
 0.065352, 0.468039, 0.396529,  0.07008,
 0.022197, 0.719435, 0.248264, 0.010104,
  0.01031, 0.631514, 0.354617,  0.00356}
{0.051772, 0.737554, 0.208318, 0.002356,
 0.156319,  0.50375, 0.338739, 0.001192,
 0.257535, 0.207762, 0.533799, 0.000904,
 0.724385, 0.107013,  0.16794, 0.000662,
 0.470718, 0.255133, 0.272823, 0.001326,
 0.381915, 0.455392, 0.161445, 0.001247,
 0.144239,  0.77502, 0.078619, 0.002122,
 0.200366, 0.686526,  0.11138, 0.001729,
 0.353286, 0.552179,  0.09254, 0.001995,
 0.249023, 0.674065, 0.071624, 0.005288,
   0.0918, 0.722257,  0.15124, 0.034703} 


3 62.870192897448646
{ 0.12688, 0.398583, 0.454371, 0.020166,
 0.339245, 0.385428, 0.248511, 0.026815,
 0.198551,  0.63141, 0.122773, 0.047266,
 0.230461, 0.495062, 0.203898, 0.070579,
 0.187081, 0.606672, 0.133742, 0.072505,
 0.162697, 0.693334, 0.082268, 0.061701,
  0.20202, 0.539338, 0.134497, 0.124145,
 0.348872, 0.398482, 0.141588, 0.111058,
 0.056283, 0.456769, 0.443902, 0.043046,
 0.009666, 0.779878,  0.19907, 0.011386,
 0.020369,  0.44209, 0.527663, 0.009878}
{0.225773, 0.533116, 0.239756, 0.001355,
 0.247334, 0.358747, 0.391706, 0.002213,
 0.272042,  0.20424, 0.518403, 0.005315,
 0.334899, 0.201464, 0.462174, 0.001464,
 0.650174, 0.186293,  0.16221, 0.001322,
 0.441035, 0.413777, 0.144005, 0.001184,
   0.4345, 0.483579, 0.079808, 0.002112,
 0.666076, 0.269077, 0.062966, 0.001882,
 0.337283, 0.504089, 0.153627, 0.005001,
 0.225285, 0.547179, 0.196509, 0.031027,
 0.165066, 0.517161, 0.249892, 0.067882} 


3 61.85584166603806
{0.201775, 0.663703, 0.121853, 0.012669,
 0.391905, 0.480566, 0.102294, 0.025234,
 0.159403, 0.695999, 0.124614, 0.019984,
 0.338252,  0.51159, 0.137528,  0.01263,
 0.414541, 0.546212, 0.010709, 0.028538,
 0.540598, 0.342996, 0.048786,  0.06762,
 0.233847, 0.479248, 0.196393, 0.090512,
 0.181061, 0.560731, 0.133032, 0.125177,
  0.03573, 0.510079, 0.364961,  0.08923,
 0.010179, 0.752449, 0.221581,  0.01579,
 0.019064, 0.313767, 0.655653, 0.011516}
{0.325289, 0.467298, 0.204797, 0.002616,
 0.424285, 0.181228, 0.389689, 0.004798,
 0.233079, 0.574371, 0.187421, 0.005129,
 0.473513, 0.173725, 0.350384, 0.002378,
 0.557957, 0.130685, 0.309741, 0.001616,
 0.389185, 0.488841, 0.121019, 0.000954,
 0.408862, 0.181557,  0.40723,  0.00235,
 0.563616, 0.180254, 0.250684, 0.005447,
 0.299932, 0.535651, 0.157552, 0.006865,
 0.076886, 0.439254, 0.475398, 0.008462,
  0.13493, 0.160603, 0.688792, 0.015675} 


3 60.31864376127152
{0.411043, 0.434422, 0.130137, 0.024399,
  0.32135, 0.510742, 0.146153, 0.021755,
 0.090665,  0.62088, 0.259899, 0.028556,
 0.180715, 0.689859,  0.10486, 0.024565,
 0.214269,  0.66267, 0.092857, 0.030205,
 0.104481, 0.684414, 0.179535,  0.03157,
 0.284974, 0.507247, 0.153561, 0.054218,
 0.057091,  0.37658, 0.256784, 0.309545,
  0.05101, 0.718857, 0.197115, 0.033019,
 0.019324, 0.898301,  0.07938, 0.002995,
 0.006306, 0.461511, 0.531214, 0.000969}
{0.414225, 0.284741, 0.298718, 0.002316,
 0.286837, 0.622177, 0.089762, 0.001224,
 0.238315, 0.413829, 0.347525, 0.000331,
 0.405219, 0.296746, 0.296731, 0.001305,
 0.567877,  0.10786, 0.323971, 0.000292,
 0.301007, 0.569153, 0.129301, 0.000538,
  0.42106, 0.508809, 0.068295, 0.001835,
 0.219449, 0.693277, 0.085166, 0.002108,
 0.315348, 0.581583, 0.099303, 0.003766,
 0.551956, 0.282032, 0.157026, 0.008987,
  0.38578, 0.433839, 0.177291,  0.00309} 


3 74.28116306193901
{0.809587, 0.123743, 0.032036, 0.034635,
 0.523591,  0.40622, 0.054158, 0.016031,
 0.280782, 0.651226, 0.048194, 0.019798,
 0.176462, 0.757246, 0.031875, 0.034417,
 0.161466, 0.534703, 0.244592, 0.059239,
 0.226444, 0.520374, 0.207865, 0.045317,
 0.237234, 0.534908, 0.170751, 0.057107,
 0.102307, 0.549997, 0.160284, 0.187412,
 0.079724,  0.81368, 0.073255, 0.033341,
 0.020808, 0.815916, 0.154532, 0.008744,
 0.027645, 0.702546, 0.268748, 0.001061}
{ 0.82989, 0.164519, 0.005447, 0.000144,
 0.394734, 0.306933, 0.298152, 0.000181,
 0.333127, 0.541875, 0.124343, 0.000655,
 0.556861, 0.373373, 0.068672, 0.001094,
 0.523465, 0.119137, 0.356223, 0.001175,
 0.273584, 0.528269, 0.197723, 0.000424,
 0.321663, 0.359776, 0.315558, 0.003003,
 0.150433,  0.37095, 0.472676, 0.005941,
   0.2095, 0.644901, 0.132946, 0.012653,
 0.170236, 0.433276, 0.393005, 0.003483,
 0.269476, 0.203968, 0.518829, 0.007726} 


3 89.41430848897934
{0.520383, 0.432667, 0.033227, 0.013723,
 0.651208, 0.312882, 0.013435, 0.022475,
 0.190972, 0.763933, 0.026228, 0.018868,
 0.063249,  0.69996, 0.198926, 0.037865,
 0.268568, 0.528932, 0.162874, 0.039627,
 0.074087, 0.721051, 0.145016, 0.059847,
 0.225282, 0.428335, 0.210936, 0.135447,
 0.178049, 0.404124, 0.067716, 0.350112,
 0.039663, 0.787605, 0.141715, 0.031017,
 0.074457, 0.364259, 0.530496, 0.030787,
 0.042138,  0.47371, 0.450335, 0.033817}
{0.701037, 0.206785, 0.092153, 0.000026,
 0.882749, 0.095689, 0.021526, 0.000036,
 0.720504, 0.268721, 0.010646, 0.000129,
 0.605287,  0.32148, 0.072932, 0.000301,
 0.647642, 0.151568, 0.200677, 0.000113,
 0.351518, 0.450693, 0.197455, 0.000334,
 0.178139, 0.452762, 0.366315, 0.002785,
 0.302531, 0.535777, 0.158618, 0.003074,
 0.291031, 0.500404, 0.205874, 0.002692,
 0.592444, 0.133135, 0.270139, 0.004283,
 0.571888, 0.065923, 0.304587, 0.057602} 


3 97.37949084352458
{0.688616, 0.287254, 0.009585, 0.014545,
 0.622365, 0.341826, 0.014565, 0.021244,
  0.18459, 0.501174, 0.296419, 0.017817,
 0.090459, 0.657314,   0.2414, 0.010826,
 0.122412, 0.539621, 0.327676, 0.010291,
 0.163575, 0.442471, 0.314582, 0.079372,
 0.133565, 0.649257, 0.120565, 0.096613,
 0.079636,  0.38722, 0.155714,  0.37743,
 0.054249, 0.698845, 0.209217, 0.037689,
 0.037441, 0.510812, 0.422423, 0.029324,
 0.007444, 0.575297, 0.403219,  0.01404}
{0.625701,  0.30804, 0.066077, 0.000182,
 0.829902, 0.108334,  0.06152, 0.000244,
 0.911443, 0.042278, 0.046229,  0.00005,
 0.660327, 0.230099, 0.109232, 0.000342,
 0.704899, 0.124943, 0.169314, 0.000844,
 0.471242, 0.326775,  0.20124, 0.000742,
 0.326328, 0.587992,  0.08508, 0.000601,
 0.169539, 0.628209, 0.200007, 0.002245,
 0.038253,  0.88952, 0.070714, 0.001513,
 0.073393, 0.507778, 0.385886, 0.032943,
  0.10059, 0.609686, 0.257043, 0.032681} 


3 123.24945177544528
{0.191748, 0.773522,  0.02746,  0.00727,
  0.14005, 0.828065, 0.031334, 0.000551,
    0.189, 0.600472, 0.207325, 0.003203,
 0.055672, 0.516034, 0.421073, 0.007221,
 0.437244, 0.309258, 0.246225, 0.007273,
 0.385441, 0.194735, 0.323127, 0.096697,
 0.132445,  0.66904, 0.128752, 0.069763,
  0.18403, 0.308179,  0.13908,  0.36871,
 0.038245, 0.781722, 0.155157, 0.024876,
 0.013778, 0.768319, 0.214457, 0.003446,
  0.02058, 0.234489, 0.732205, 0.012726}
{0.554692, 0.271081, 0.174128, 0.000099,
 0.830304, 0.057262,  0.11239, 0.000044,
 0.767836, 0.128265, 0.103776, 0.000123,
 0.618891, 0.047064, 0.333395,  0.00065,
 0.366096, 0.314656, 0.319122, 0.000126,
 0.319041, 0.333641, 0.347008,  0.00031,
 0.053829, 0.531944, 0.413699, 0.000528,
 0.028431, 0.679442, 0.289239, 0.002888,
 0.014639, 0.841707, 0.138433, 0.005221,
 0.040091, 0.633924, 0.318655, 0.007329,
 0.060589, 0.877639, 0.057006, 0.004766} 


3 143.67623987096883
{0.023779, 0.951795,  0.02368, 0.000745,
 0.061186, 0.738627, 0.192534, 0.007653,
 0.007872, 0.922543, 0.069085,   0.0005,
 0.124755, 0.495363, 0.374346, 0.005536,
 0.016912, 0.591589, 0.373325, 0.018174,
 0.120637, 0.549499, 0.273161, 0.056703,
 0.110201, 0.606389, 0.230228, 0.053182,
  0.11911, 0.470468, 0.111846, 0.298577,
 0.069371, 0.656719, 0.231916, 0.041994,
 0.024936,   0.5956, 0.339691, 0.039772,
 0.005192, 0.224175, 0.655716, 0.114918}
{0.766202, 0.218285, 0.015487, 0.000026,
 0.137657, 0.812346, 0.049985, 0.000011,
 0.387589,  0.44148, 0.170857, 0.000074,
 0.605189, 0.293329,  0.10115, 0.000332,
 0.230822, 0.401808, 0.366245, 0.001125,
 0.247885, 0.281955, 0.467665, 0.002496,
 0.279358, 0.538696, 0.178763, 0.003183,
 0.012077, 0.634703, 0.350524, 0.002696,
 0.121456, 0.664906, 0.195149, 0.018489,
 0.070814, 0.516476, 0.385726, 0.026984,
 0.268255, 0.187331, 0.505281, 0.039133} 


3 158.64208460588745
{0.006015, 0.524126,  0.46947, 0.000389,
  0.01065, 0.651892, 0.337145, 0.000313,
 0.209382, 0.386416, 0.398721, 0.005481,
 0.023245, 0.480456, 0.493748, 0.002551,
 0.050377, 0.789382, 0.156922, 0.003319,
 0.030976,  0.84376, 0.118802, 0.006462,
 0.160399,  0.41301, 0.294089, 0.132502,
 0.177388, 0.298252,  0.09993, 0.424429,
 0.058114, 0.801598, 0.093936, 0.046351,
 0.068042, 0.323421, 0.439908, 0.168629,
 0.063888, 0.438853, 0.434002, 0.063256}
{0.388636, 0.577179, 0.034141, 0.000044,
 0.642526, 0.336345, 0.021083, 0.000046,
 0.400884, 0.052121, 0.546968, 0.000027,
 0.729565, 0.108029,  0.16206, 0.000346,
 0.598709,  0.22485, 0.176286, 0.000154,
 0.260334, 0.296084, 0.443166, 0.000416,
 0.087608, 0.528442, 0.383039, 0.000911,
 0.055403, 0.772484, 0.170615, 0.001498,
  0.03297, 0.319494, 0.620374, 0.027162,
 0.126416, 0.646207, 0.206615, 0.020762,
 0.036094, 0.625356, 0.290637, 0.047913} 


3 198.37718122540923
{0.003035, 0.575573, 0.418348, 0.003044,
 0.005193, 0.763928, 0.228184, 0.002695,
 0.007911, 0.130456, 0.858288, 0.003345,
 0.024024, 0.328915, 0.646252, 0.000809,
 0.013941,   0.6858, 0.296184, 0.004076,
 0.204413, 0.725806, 0.057282,   0.0125,
 0.389551, 0.304307, 0.168955, 0.137187,
 0.062161, 0.220826, 0.131374,  0.58564,
 0.135809, 0.598879,  0.15891, 0.106402,
 0.081459, 0.539304, 0.331099, 0.048138,
 0.060526, 0.170849, 0.745345,  0.02328}
{0.475277, 0.484049, 0.040572, 0.000102,
 0.250962, 0.192602, 0.556414, 0.000022,
 0.414299, 0.037901, 0.547656, 0.000145,
 0.047598, 0.888821, 0.063337, 0.000244,
 0.613691, 0.109611, 0.276113, 0.000585,
 0.350248, 0.244405, 0.404298, 0.001049,
 0.004988, 0.960595, 0.033813, 0.000604,
 0.064365, 0.905565, 0.029987, 0.000083,
 0.019709, 0.948033, 0.026683, 0.005575,
 0.009142, 0.511968, 0.477757, 0.001132,
 0.002962, 0.238855, 0.757947, 0.000236} 


3 185.79684565151933
{0.015749, 0.880604, 0.095989, 0.007657,
 0.002227, 0.055972, 0.941396, 0.000405,
 0.001296, 0.100057, 0.898112, 0.000535,
 0.015285, 0.312198, 0.669144, 0.003372,
 0.007328, 0.860522, 0.131413, 0.000738,
 0.165062, 0.698008, 0.134515, 0.002415,
 0.373045, 0.337108, 0.161229, 0.128618,
 0.152472, 0.342296, 0.201765, 0.303468,
 0.127948, 0.649895, 0.102076, 0.120081,
 0.241869, 0.454246, 0.258727, 0.045158,
 0.035798, 0.347444, 0.604985, 0.011773}
{0.015402, 0.385289, 0.599309, 0.000001,
 0.054191, 0.166416, 0.779355, 0.000038,
 0.058285,  0.28968, 0.651664, 0.000371,
 0.095783, 0.035202, 0.868933, 0.000082,
 0.718395, 0.057046, 0.224482, 0.000077,
 0.317339, 0.291093, 0.389632, 0.001936,
 0.088495, 0.624938, 0.286171, 0.000396,
 0.058049, 0.610504, 0.330175, 0.001273,
 0.018818,  0.84178, 0.138733, 0.000669,
 0.009968, 0.834893, 0.154954, 0.000186,
  0.00079, 0.949831, 0.049371, 0.000008} 


3 169.8853599760914
{0.011096, 0.005393, 0.983107, 0.000405,
 0.015836, 0.050823, 0.932135, 0.001205,
 0.005685, 0.106647, 0.884572, 0.003096,
 0.018278,  0.22053, 0.752757, 0.008435,
 0.021495, 0.471409, 0.494522, 0.012574,
 0.103289, 0.760309, 0.050142, 0.086259,
 0.097351,  0.17211, 0.686011, 0.044527,
 0.110671, 0.290585, 0.206431, 0.392313,
 0.081279, 0.670886, 0.181201, 0.066634,
 0.272729, 0.438133, 0.255553, 0.033585,
 0.018933, 0.193849, 0.727981, 0.059236}
{0.015906, 0.085206, 0.898886, 0.000002,
 0.005659, 0.112749, 0.881591, 0.000002,
 0.353738, 0.119552, 0.526638, 0.000072,
 0.693856, 0.040689, 0.265433, 0.000022,
 0.680034, 0.139788, 0.180015, 0.000163,
 0.411501, 0.319784, 0.267027, 0.001688,
 0.418073, 0.493911,  0.08718, 0.000836,
 0.074638, 0.458231, 0.466668, 0.000463,
 0.009149, 0.975616, 0.015091, 0.000144,
 0.002449, 0.994962, 0.002577, 0.000012,
 0.000254, 0.998385, 0.001302, 0.000059} 


3 200.1929708658079
{0.037355, 0.036964, 0.920929, 0.004752,
 0.004875, 0.033964, 0.960697, 0.000465,
 0.006822, 0.754898, 0.237797, 0.000484,
 0.026564, 0.112485, 0.852652, 0.008299,
 0.149648, 0.675093, 0.168859,   0.0064,
 0.430948, 0.233757, 0.312403, 0.022893,
 0.101488, 0.127342, 0.724717, 0.046453,
 0.045291, 0.361119, 0.077043, 0.516547,
 0.107867, 0.444184, 0.179797, 0.268152,
 0.014277, 0.512631, 0.429283, 0.043809,
 0.014389, 0.639311, 0.314197, 0.032103}
{0.012153, 0.642375, 0.345469, 0.000002,
 0.086146, 0.802011, 0.111834, 0.000009,
 0.794786, 0.056597,  0.14861, 0.000007,
 0.761152, 0.172487, 0.066147, 0.000214,
 0.364267, 0.516899, 0.118302, 0.000532,
 0.419442, 0.353999,  0.22495, 0.001609,
 0.249143, 0.523484, 0.223034,  0.00434,
 0.013245, 0.910025, 0.076203, 0.000527,
 0.001085,  0.99784, 0.001064, 0.000011,
   0.0001, 0.997647, 0.002232, 0.000022,
 0.000005, 0.997314, 0.002631,  0.00005} 


3 253.20302869859333
{0.002469,  0.00493, 0.992234, 0.000368,
 0.026498, 0.232482, 0.737954, 0.003066,
 0.017066, 0.027844, 0.954304, 0.000787,
 0.025054, 0.119241, 0.813646, 0.042059,
  0.10371, 0.128186, 0.726598, 0.041506,
 0.284872, 0.119125, 0.583474, 0.012529,
 0.430997,  0.23634,  0.21184, 0.120823,
 0.061544, 0.111399, 0.058429, 0.768628,
 0.103418, 0.550282, 0.181178, 0.165122,
 0.169203, 0.421526, 0.372545, 0.036727,
 0.025718, 0.714135, 0.233479, 0.026668}
{ 0.00375, 0.950333, 0.045916, 0.000001,
 0.049377,  0.84182, 0.108794, 0.000009,
 0.455081,   0.4594, 0.085426, 0.000092,
 0.187084, 0.580796, 0.231995, 0.000125,
  0.22663, 0.624845, 0.146775, 0.001751,
 0.362353, 0.310901, 0.321026, 0.005719,
 0.154156, 0.422968, 0.422343, 0.000534,
 0.003645, 0.987746, 0.008585, 0.000024,
 0.000161, 0.998373, 0.001457, 0.000009,
 0.000046, 0.996099, 0.003712, 0.000144,
 0.000044, 0.997878, 0.001727, 0.000351} 


3 221.96560919799072
{ 0.06951, 0.468557, 0.460869, 0.001064,
 0.024133, 0.100871, 0.874456,  0.00054,
 0.040801, 0.344115, 0.613188, 0.001896,
 0.055522, 0.421705, 0.517192, 0.005581,
 0.032064,   0.2255, 0.733713, 0.008723,
 0.571646, 0.143376, 0.271672, 0.013306,
 0.320592, 0.152548,  0.33231,  0.19455,
 0.103428,  0.11242, 0.024749, 0.759403,
 0.222076, 0.434465, 0.217254, 0.126205,
 0.042557, 0.636876, 0.230563, 0.090004,
 0.026895, 0.872444, 0.061724, 0.038936}
{0.378249, 0.479585, 0.142115, 0.000051,
 0.764487, 0.195732,  0.03915, 0.000632,
 0.034494, 0.839226,   0.1262,  0.00008,
 0.024749, 0.969264, 0.005839, 0.000149,
 0.220492, 0.449044, 0.330114, 0.000349,
 0.399419, 0.212542,  0.38656, 0.001479,
 0.046525, 0.947581, 0.005269, 0.000626,
 0.011142, 0.979656, 0.009134, 0.000068,
 0.166525, 0.797526, 0.028648, 0.007301,
 0.000443, 0.998987, 0.000375, 0.000195,
 0.003715, 0.995917,  0.00003, 0.000338} 


3 199.82394958227903
{0.000174, 0.003423, 0.996385, 0.000017,
 0.011509, 0.283272, 0.702836, 0.002383,
 0.005112, 0.051349, 0.941603, 0.001936,
 0.023488, 0.352376, 0.586475, 0.037661,
 0.267693, 0.237088,  0.48146, 0.013759,
  0.20007, 0.085346, 0.630789, 0.083796,
 0.280074, 0.142716, 0.316606, 0.260604,
 0.059377, 0.283753, 0.074828, 0.582042,
 0.181103, 0.422684, 0.325947, 0.070265,
 0.079175,  0.32406, 0.539714, 0.057051,
  0.03168, 0.252816, 0.422116, 0.293387}
{0.758111, 0.039679, 0.200059, 0.002152,
 0.140508,  0.64884, 0.206425, 0.004227,
 0.064705, 0.646664, 0.285044, 0.003587,
 0.344483, 0.280929, 0.373753, 0.000835,
 0.529937, 0.220349, 0.249149, 0.000566,
 0.392003, 0.192963, 0.410898, 0.004136,
 0.153561, 0.524637, 0.321711, 0.000091,
 0.258721, 0.656449, 0.081571, 0.003259,
 0.091417, 0.900362, 0.007509, 0.000712,
 0.064989, 0.928979, 0.004933, 0.001099,
 0.661006, 0.275246, 0.016612, 0.047136} 


3 168.94446110001616
{0.001214, 0.010453, 0.988154,  0.00018,
  0.00169, 0.003633, 0.994607,  0.00007,
 0.003895, 0.009586, 0.979481, 0.007038,
 0.030054, 0.511559,  0.44873, 0.009658,
 0.147592, 0.171374, 0.653158, 0.027876,
  0.33763, 0.048952, 0.476308,  0.13711,
 0.187957, 0.204647, 0.353322, 0.254073,
 0.036209, 0.248169, 0.088955, 0.626667,
 0.087461, 0.406365, 0.420671, 0.085503,
 0.026093, 0.251688, 0.633754, 0.088464,
 0.009796, 0.220783, 0.743209, 0.026213}
{0.213843, 0.640937, 0.143197, 0.002023,
 0.052574, 0.375638, 0.563659, 0.008129,
 0.137196, 0.275673, 0.582044, 0.005088,
 0.717382, 0.093548, 0.186066, 0.003003,
  0.47827, 0.168869, 0.351322, 0.001539,
 0.394127, 0.228026,  0.37265, 0.005197,
 0.083798, 0.721173, 0.190503, 0.004527,
 0.182363,  0.48653, 0.330209, 0.000899,
 0.385719, 0.604391, 0.009705, 0.000185,
 0.108752, 0.876754, 0.009422, 0.005072,
 0.067183, 0.931672, 0.000936,  0.00021} 


3 171.67558603713132
{0.000875, 0.001933,  0.99712, 0.000072,
 0.000232, 0.002971, 0.996558, 0.000239,
 0.001774, 0.039145, 0.957978, 0.001102,
 0.027841, 0.407431, 0.557952, 0.006775,
  0.01955, 0.089839, 0.886413, 0.004198,
 0.358475, 0.264823, 0.225038, 0.151664,
 0.116195, 0.380084, 0.405265, 0.098457,
 0.060868, 0.408745, 0.083815, 0.446572,
 0.071249, 0.661418, 0.238223,  0.02911,
 0.006306, 0.624724, 0.364285, 0.004685,
 0.005512, 0.290453, 0.703145, 0.000889}
{0.003765, 0.238532, 0.745727, 0.011976,
 0.066179, 0.275739, 0.626439, 0.031642,
 0.606714, 0.078088, 0.310671, 0.004527,
 0.881745, 0.047705, 0.068687, 0.001863,
  0.55679, 0.137799, 0.302912, 0.002499,
 0.244382,  0.30274, 0.437358,  0.01552,
 0.162225, 0.042558,  0.79388, 0.001337,
 0.172721, 0.413199, 0.413468, 0.000612,
 0.101465, 0.571509, 0.325136,  0.00189,
 0.122358, 0.856847, 0.020404, 0.000391,
 0.873061, 0.043185, 0.083301, 0.000453} 


3 160.70011459507126
{0.001623, 0.002137, 0.995406, 0.000834,
 0.001874, 0.019643, 0.976282, 0.002201,
  0.03535, 0.179197, 0.772563,  0.01289,
 0.031513, 0.533232, 0.429161, 0.006093,
  0.19045, 0.444947, 0.313954, 0.050649,
 0.111179, 0.637803, 0.233675, 0.017343,
 0.078345, 0.322313, 0.562769, 0.036573,
  0.12927, 0.340023, 0.184074, 0.346634,
 0.102832, 0.648586, 0.197841, 0.050741,
 0.002848,  0.80871, 0.185918, 0.002525,
 0.001381, 0.843677, 0.153163,  0.00178}
{0.002914, 0.436781, 0.536727, 0.023578,
 0.026596, 0.376635, 0.593274, 0.003496,
 0.438959, 0.053855, 0.500215, 0.006971,
 0.544432,  0.01379, 0.437025, 0.004753,
 0.682207, 0.010985, 0.302213, 0.004595,
 0.253189, 0.300439, 0.440644, 0.005728,
 0.487763, 0.314974, 0.192067, 0.005195,
 0.436874, 0.405563, 0.155626, 0.001937,
 0.079891, 0.881675, 0.037246, 0.001188,
 0.809847, 0.152438, 0.033801, 0.003913,
 0.378094, 0.243256, 0.333118, 0.045531} 


3 153.83578085446243
{0.001821, 0.039459, 0.956409, 0.002311,
 0.010338, 0.017758, 0.970321, 0.001583,
 0.032048, 0.209932, 0.752896, 0.005124,
 0.030729, 0.433743, 0.489142, 0.046386,
 0.126445, 0.569256, 0.301374, 0.002925,
 0.090867, 0.462111, 0.286544, 0.160478,
 0.183987, 0.463339, 0.337053, 0.015621,
 0.219658, 0.276368, 0.110927, 0.393047,
   0.0903, 0.534416, 0.350073, 0.025212,
 0.010522, 0.852602, 0.131394, 0.005483,
 0.017485, 0.915011, 0.040446, 0.027058}
{0.001671, 0.244763, 0.753527, 0.000038,
 0.040024, 0.356984, 0.602694, 0.000298,
 0.465953, 0.068146, 0.458692, 0.007209,
 0.241057,  0.03741, 0.707522, 0.014011,
 0.708382,  0.03976, 0.246573, 0.005285,
 0.287163, 0.323156, 0.385203, 0.004478,
 0.206794, 0.597671, 0.188815,  0.00672,
 0.094426, 0.731522, 0.160219, 0.013833,
  0.33063, 0.373311, 0.278314, 0.017745,
 0.711048, 0.142752, 0.124386, 0.021813,
 0.329573, 0.493095, 0.156771, 0.020561} 


3 131.4792078970036
{0.045746, 0.269493, 0.671017, 0.013743,
 0.029668, 0.121855, 0.844659, 0.003819,
 0.034813, 0.292271, 0.668877, 0.004039,
 0.022508,  0.63693, 0.330571, 0.009991,
 0.044268, 0.363064, 0.581595, 0.011073,
 0.190484, 0.618667,  0.15802,  0.03283,
  0.14099,  0.45992, 0.334578, 0.064512,
 0.100299,  0.25026, 0.344247, 0.305193,
 0.081795, 0.552494, 0.337557, 0.028155,
 0.008603, 0.669649, 0.308693, 0.013055,
 0.000681, 0.913954, 0.078846, 0.006518}
{0.007292, 0.668065, 0.323849, 0.000794,
 0.050456, 0.436028, 0.510641, 0.002875,
  0.03699, 0.260893, 0.683663, 0.018455,
 0.113433, 0.336579, 0.529825, 0.020163,
 0.462496, 0.171477, 0.355075, 0.010951,
 0.489831, 0.115389, 0.392335, 0.002446,
   0.5473, 0.091172, 0.352963, 0.008564,
 0.367441, 0.091698, 0.529812, 0.011049,
  0.88698, 0.024128, 0.070993, 0.017899,
  0.47438, 0.393965, 0.092517, 0.039138,
 0.390431, 0.575564, 0.008355,  0.02565} 


3 128.21433987443868
{0.046008,  0.26157,  0.68446, 0.007962,
 0.033988, 0.123424, 0.839484, 0.003104,
 0.059349, 0.449642,    0.484,  0.00701,
 0.184616, 0.188126, 0.609466, 0.017792,
  0.17237, 0.179896, 0.627705, 0.020028,
 0.383707, 0.193429, 0.377163, 0.045701,
 0.088312, 0.513833, 0.329089, 0.068766,
 0.137299, 0.265835, 0.244001, 0.352865,
 0.050503, 0.665148, 0.274148,   0.0102,
 0.009458, 0.725433, 0.250577, 0.014532,
 0.002406, 0.767339,  0.21797, 0.012285}
{0.009061, 0.424575, 0.560596, 0.005768,
 0.012007, 0.690697,  0.28276, 0.014536,
 0.050555, 0.256035, 0.681434, 0.011976,
 0.451632, 0.092304, 0.452761, 0.003303,
 0.581088, 0.139234, 0.278926, 0.000752,
 0.508804, 0.120242, 0.352753, 0.018202,
  0.17518, 0.074674, 0.742131, 0.008015,
 0.560633, 0.103683, 0.321014,  0.01467,
 0.393519, 0.294533,  0.27963, 0.032318,
  0.46734, 0.491919, 0.032714, 0.008027,
 0.586384, 0.340617, 0.063947, 0.009052} 


3 100.22457012115255
{0.067507, 0.145562, 0.785809, 0.001121,
 0.160534, 0.233379, 0.601897,  0.00419,
  0.05176, 0.237312, 0.698378,  0.01255,
 0.221641, 0.257847, 0.500136, 0.020376,
 0.221349, 0.462687, 0.272119, 0.043845,
 0.107776,  0.58437, 0.227652, 0.080201,
 0.027732, 0.429765, 0.476653,  0.06585,
 0.143254, 0.358577,  0.17397, 0.324198,
 0.056418, 0.718866, 0.200548, 0.024168,
 0.011631, 0.851225, 0.130652, 0.006492,
 0.016368, 0.875548, 0.084193,  0.02389}
{0.049223, 0.711158, 0.222639,  0.01698,
 0.053672, 0.427951, 0.478769, 0.039608,
   0.0353, 0.313379, 0.647917, 0.003403,
 0.172547, 0.247621,  0.57904, 0.000792,
 0.812948, 0.055639, 0.129717, 0.001696,
 0.355565, 0.121775, 0.499632, 0.023027,
 0.682617, 0.020222, 0.291357, 0.005804,
 0.410549, 0.186219, 0.368691, 0.034541,
 0.546335, 0.206465, 0.198619, 0.048581,
 0.491281, 0.090066, 0.370529, 0.048123,
 0.291403, 0.053239, 0.579215, 0.076142} 


3 95.84504321144351
{0.453732, 0.140796,   0.4047, 0.000772,
 0.305112, 0.320734, 0.365515, 0.008639,
 0.067935, 0.260663, 0.650828, 0.020574,
 0.140563, 0.225553, 0.608414,  0.02547,
 0.205776, 0.215395, 0.541591, 0.037237,
 0.077909, 0.248587, 0.486479, 0.187024,
 0.042933, 0.378445, 0.468122,   0.1105,
 0.056139, 0.399156, 0.285346, 0.259359,
 0.091407, 0.573109, 0.309315, 0.026169,
  0.04187, 0.551617, 0.382261, 0.024251,
  0.03044, 0.181938, 0.783962, 0.003659}
{ 0.08534, 0.455359, 0.446542, 0.012758,
 0.075549, 0.706767, 0.211774,  0.00591,
 0.093813, 0.518822, 0.383764, 0.003601,
 0.359115, 0.171649, 0.465696,  0.00354,
 0.502116, 0.064658, 0.424785, 0.008442,
 0.236194, 0.080439, 0.677548, 0.005819,
 0.109922, 0.130249, 0.736308, 0.023521,
 0.223737, 0.226297, 0.504898, 0.045068,
 0.505673, 0.249058, 0.222231, 0.023037,
 0.645746, 0.050485, 0.293122, 0.010648,
 0.583603, 0.075335,  0.33135, 0.009712} 


3 77.23257656825217
{0.673561, 0.283575, 0.040091, 0.002773,
   0.2737, 0.451636, 0.257897, 0.016767,
 0.068036, 0.716523, 0.207204, 0.008238,
 0.218263, 0.446877, 0.315302, 0.019558,
 0.251763,  0.30004, 0.349253, 0.098944,
 0.060688, 0.144883, 0.742744, 0.051684,
  0.08381, 0.367634, 0.453933, 0.094623,
 0.052673, 0.350313, 0.322909, 0.274105,
 0.074443, 0.596392,  0.28261, 0.046555,
 0.017583, 0.489304, 0.488721, 0.004392,
 0.125468, 0.309733, 0.534703, 0.030096}
{0.409018,  0.07687, 0.497055, 0.017057,
  0.51487, 0.169804, 0.311489, 0.003838,
 0.463242, 0.107791, 0.426846, 0.002121,
 0.281167, 0.039816,  0.67688, 0.002138,
 0.570811, 0.036375, 0.385542, 0.007273,
 0.295565, 0.181946, 0.500337, 0.022152,
 0.311405, 0.153355, 0.492712, 0.042528,
 0.436696, 0.162125, 0.361143, 0.040036,
 0.369561, 0.344033, 0.255781, 0.030626,
 0.649813, 0.206063,  0.13074, 0.013383,
 0.372319, 0.031447, 0.591837, 0.004397} 


3 83.6866603583767
{0.281672, 0.106533, 0.604601, 0.007194,
 0.543519, 0.210116, 0.238673, 0.007692,
 0.700533, 0.126348, 0.163179,  0.00994,
 0.123775,  0.61263,  0.24242, 0.021176,
 0.064397, 0.236438, 0.578982, 0.120184,
  0.03187, 0.283845, 0.478428, 0.205857,
 0.037436, 0.416021, 0.349171, 0.197373,
 0.057483, 0.268552, 0.303326, 0.370639,
 0.103044, 0.571738, 0.189241, 0.135977,
 0.207907, 0.492507, 0.242832, 0.056754,
 0.155733, 0.281381, 0.515069, 0.047818}
{0.088628, 0.309399, 0.601094, 0.000879,
 0.394467,   0.2876, 0.315999, 0.001934,
 0.378613, 0.147476,  0.47286, 0.001051,
 0.393713, 0.071415, 0.532907, 0.001966,
 0.497704,  0.10183, 0.398015,  0.00245,
 0.279456, 0.174052, 0.528835, 0.017657,
 0.159728, 0.187797,  0.64191, 0.010566,
  0.21281, 0.128758, 0.620728, 0.037704,
  0.59174,  0.22007, 0.153876, 0.034314,
 0.533448, 0.171578, 0.287926, 0.007047,
 0.324598,  0.36823, 0.299253, 0.007919} 


3 94.70635619151527
{0.698787, 0.172636, 0.118533, 0.010044,
 0.330323,  0.44589, 0.197492, 0.026295,
  0.21768, 0.379707, 0.391332, 0.011281,
 0.145606, 0.530449,   0.2803, 0.043645,
 0.058431, 0.680965, 0.239284,  0.02132,
  0.03097, 0.721078, 0.219798, 0.028154,
 0.093617, 0.434539, 0.314563, 0.157281,
 0.087408, 0.431888, 0.303841, 0.176863,
 0.220481,  0.48997,  0.23314, 0.056409,
 0.041427, 0.232432, 0.697304, 0.028837,
 0.028885, 0.518716, 0.385529,  0.06687}
{0.323906, 0.018418, 0.653839, 0.003836,
 0.504456, 0.083923, 0.408962, 0.002659,
 0.210727, 0.031692, 0.751691,  0.00589,
 0.252138, 0.094784, 0.645863, 0.007215,
 0.490844, 0.101275, 0.402424, 0.005457,
  0.27654, 0.186449, 0.510333, 0.026678,
 0.161417,  0.03101, 0.795751, 0.011822,
 0.244989, 0.320477, 0.427023,  0.00751,
 0.455566, 0.234213, 0.301548, 0.008673,
 0.305484,  0.52753, 0.154489, 0.012498,
 0.533771, 0.178341, 0.184041, 0.103847} 


3 90.44293048991877
{0.724472,  0.15633,  0.11697, 0.002227,
 0.358025, 0.044605, 0.588993, 0.008377,
 0.410979, 0.257862, 0.312109,  0.01905,
 0.110436, 0.239364, 0.623066, 0.027133,
 0.081376, 0.451752, 0.421242, 0.045629,
 0.046765, 0.254803, 0.580814, 0.117618,
 0.117834,  0.55147, 0.159633, 0.171063,
 0.225959, 0.410778, 0.151489, 0.211774,
 0.192826, 0.450181, 0.303107, 0.053886,
 0.047287, 0.186069, 0.709837, 0.056807,
 0.135013, 0.317699, 0.458058,  0.08923}
{0.099331, 0.060832, 0.837772, 0.002065,
 0.337407, 0.112961, 0.546147, 0.003486,
 0.254174, 0.533893, 0.204903,  0.00703,
 0.573437, 0.167262, 0.256283, 0.003018,
 0.438533, 0.120722,  0.42722, 0.013524,
 0.344729, 0.241171, 0.403261, 0.010839,
 0.263566, 0.320125,  0.39725, 0.019059,
 0.271279,  0.19745, 0.478515, 0.052756,
 0.197587, 0.402371, 0.379097, 0.020945,
 0.056304, 0.742032, 0.182825, 0.018839,
 0.138101,  0.74178, 0.056061, 0.064057} 


3 100.39123316782675
{0.262099, 0.006288, 0.731192, 0.000421,
 0.419444, 0.107568, 0.467243, 0.005745,
  0.20276, 0.161911,  0.62213, 0.013199,
  0.18667, 0.322969, 0.462512, 0.027848,
 0.112342, 0.254636,  0.61465, 0.018373,
 0.306051, 0.396215, 0.238672, 0.059062,
 0.063254, 0.373448, 0.448924, 0.114375,
 0.086827, 0.157075, 0.156892, 0.599207,
 0.273567, 0.475593, 0.135248, 0.115591,
 0.096424, 0.282735, 0.475482, 0.145359,
 0.002603, 0.736087, 0.243153, 0.018157}
{ 0.10369,  0.07559, 0.813832, 0.006887,
 0.776404, 0.107986, 0.112674, 0.002937,
 0.472503, 0.246035, 0.280371, 0.001091,
 0.467577, 0.066859, 0.452414,  0.01315,
 0.504426, 0.140697, 0.337964, 0.016913,
 0.439823,  0.25245, 0.301006,  0.00672,
 0.080818, 0.377285, 0.477062, 0.064835,
 0.398086, 0.212204, 0.311235, 0.078475,
 0.167661, 0.523078, 0.244155, 0.065106,
 0.425313, 0.457867, 0.026943, 0.089876,
 0.469444, 0.189772, 0.043729, 0.297055} 


3 146.99888916043872
{0.870676, 0.018313, 0.107033, 0.003978,
 0.575871, 0.063022, 0.325972, 0.035135,
 0.657142, 0.100987, 0.205942, 0.035929,
 0.241632, 0.273639, 0.441166, 0.043563,
 0.027657, 0.675088,  0.27597, 0.021286,
 0.014275, 0.868767, 0.098213, 0.018745,
 0.048154, 0.397664, 0.474571, 0.079611,
 0.110333, 0.374609, 0.122204, 0.392854,
 0.216865, 0.482699, 0.183999, 0.116437,
 0.145601, 0.389908, 0.388599, 0.075892,
 0.130115, 0.479962, 0.347918, 0.042005}
{0.653955, 0.292489, 0.053088, 0.000469,
 0.362263, 0.359873, 0.276575,  0.00129,
 0.658443, 0.046471,  0.29242, 0.002666,
 0.704601, 0.110048, 0.183818, 0.001533,
 0.658688, 0.162286, 0.174994, 0.004031,
 0.401087, 0.474355, 0.121688,  0.00287,
 0.443368, 0.367886, 0.156417, 0.032329,
 0.177323, 0.407502, 0.307676, 0.107499,
 0.136312,  0.27866, 0.503912, 0.081117,
 0.637464, 0.142567, 0.101833, 0.118136,
 0.230111, 0.100146, 0.234669, 0.435073} 


3 152.38563189233054
{0.530428, 0.087811, 0.339493, 0.042268,
 0.236404, 0.069839, 0.684668, 0.009088,
 0.482432, 0.062194, 0.375856, 0.079518,
 0.175432, 0.300492, 0.510172, 0.013903,
 0.037107, 0.766551, 0.144322,  0.05202,
 0.073912, 0.512898, 0.197174, 0.216016,
 0.034044, 0.204519, 0.161824, 0.599614,
 0.020242, 0.641159, 0.060376, 0.278223,
 0.119403,  0.58751, 0.230015, 0.063071,
 0.158599, 0.286526, 0.482101, 0.072775,
 0.054033, 0.494738, 0.435764, 0.015466}
{0.134652, 0.647607, 0.215812, 0.001929,
 0.296088, 0.038606, 0.664575, 0.000731,
 0.197341, 0.140405, 0.658569, 0.003685,
 0.440166, 0.260039, 0.292983, 0.006811,
 0.758881, 0.183391, 0.055366, 0.002361,
 0.349661, 0.572314, 0.075067, 0.002958,
 0.184873, 0.646564, 0.157486, 0.011077,
 0.030981, 0.525545, 0.365297, 0.078177,
 0.284432, 0.376908, 0.111803, 0.226857,
 0.410006,  0.11485, 0.108884, 0.366259,
 0.085923, 0.090592,  0.17372, 0.649765} 


3 160.19422739260708
{0.824354, 0.065705, 0.098802, 0.011139,
 0.483356, 0.068882, 0.400939, 0.046822,
 0.357305, 0.159656, 0.473798, 0.009242,
 0.198056,  0.40705, 0.390095,   0.0048,
 0.006276, 0.749414, 0.237922, 0.006389,
 0.016616, 0.495788, 0.471812, 0.015783,
 0.020251, 0.306222, 0.288881, 0.384647,
 0.025958, 0.587505, 0.139738, 0.246799,
 0.119291, 0.662023, 0.120464, 0.098222,
 0.032077, 0.732308, 0.231327, 0.004288,
 0.021016, 0.263046, 0.714448,  0.00149}
{0.473951, 0.033657, 0.485033, 0.007359,
 0.508736, 0.108039,  0.37994, 0.003285,
 0.334711, 0.201259, 0.458994, 0.005036,
 0.664062, 0.217021, 0.114348, 0.004569,
 0.786843, 0.152545, 0.054754, 0.005858,
 0.328974, 0.529877, 0.138745, 0.002405,
 0.518233, 0.265564, 0.187502, 0.028701,
  0.19593, 0.343548, 0.141838, 0.318684,
 0.191575, 0.575973, 0.099166, 0.133286,
 0.129393, 0.506146, 0.090609, 0.273852,
 0.023843, 0.700954, 0.015714, 0.259488} 


3 159.3617903309428
{0.378898, 0.061881, 0.165867, 0.393354,
 0.722554, 0.048655, 0.165424, 0.063367,
 0.747603, 0.080711, 0.170897, 0.000789,
 0.134214, 0.534447,  0.27928, 0.052058,
 0.097901, 0.538261,  0.29378, 0.070058,
 0.093551, 0.183417, 0.544773, 0.178259,
 0.022171, 0.235213, 0.529678, 0.212938,
 0.010647, 0.373506, 0.085344, 0.530503,
 0.078188, 0.743291, 0.114831,  0.06369,
 0.021437, 0.810631, 0.165075, 0.002856,
   0.0077, 0.161611, 0.830196, 0.000493}
{0.610643, 0.032917, 0.331918, 0.024522,
 0.170437, 0.121469, 0.687391, 0.020703,
 0.097452, 0.042903, 0.855114, 0.004531,
 0.198681, 0.169189, 0.630292, 0.001838,
 0.797456, 0.162435, 0.039852, 0.000257,
 0.385463, 0.526683, 0.085242, 0.002612,
 0.712191, 0.240252, 0.033956, 0.013602,
 0.485592, 0.255191, 0.122916, 0.136301,
 0.359466, 0.327263, 0.013654, 0.299618,
 0.159547, 0.538151, 0.010722, 0.291579,
 0.597775, 0.229047, 0.016503, 0.156676} 


3 192.28765344088708
{0.495765, 0.141091, 0.124698, 0.238447,
 0.907883, 0.062769, 0.028572, 0.000777,
 0.829093, 0.129955, 0.030788, 0.010163,
 0.134594, 0.544396,  0.28907,  0.03194,
  0.29528, 0.152105, 0.479972, 0.072643,
 0.345942, 0.050832, 0.215604, 0.387622,
 0.051827, 0.397007, 0.523839, 0.027327,
 0.040843,  0.50162, 0.073481, 0.384056,
 0.066628,  0.82754,  0.05871, 0.047122,
 0.019906, 0.604945, 0.371528,  0.00362,
 0.004282, 0.977711, 0.017907, 0.000099}
{0.955142, 0.003951, 0.025158, 0.015749,
 0.396169, 0.231877,  0.35345, 0.018504,
 0.078059,  0.14179,  0.77734, 0.002811,
 0.161431, 0.800328, 0.037838, 0.000403,
 0.793942, 0.186981, 0.018707,  0.00037,
 0.279383, 0.661205, 0.058832,  0.00058,
 0.509219, 0.265461, 0.211951, 0.013369,
 0.540417, 0.306916, 0.083137, 0.069531,
 0.396781, 0.516599, 0.020614, 0.066006,
 0.597022,  0.38468, 0.007093, 0.011205,
 0.710622, 0.086447, 0.065515, 0.137416} 


3 197.81341823076303
{0.705915, 0.187623, 0.097563, 0.008899,
 0.615785, 0.321123, 0.061529, 0.001563,
  0.22104, 0.635846, 0.085993, 0.057121,
 0.347279, 0.496582, 0.145358, 0.010782,
  0.24875, 0.268519, 0.323213, 0.159518,
 0.129048, 0.151963, 0.699661, 0.019329,
 0.140412, 0.374129, 0.454808, 0.030651,
 0.091313, 0.377652, 0.072188, 0.458847,
 0.222948, 0.631604, 0.047712, 0.097736,
 0.093483, 0.711553, 0.171924,  0.02304,
 0.059294, 0.900697, 0.039562, 0.000447}
{0.065186, 0.459277, 0.473468, 0.002069,
 0.197875, 0.691959, 0.089109, 0.021058,
 0.242756, 0.746666, 0.009431, 0.001147,
 0.218819, 0.692916, 0.087844,  0.00042,
 0.611459, 0.339006, 0.048948, 0.000588,
 0.205415, 0.749528, 0.042865, 0.002192,
 0.147804, 0.708638, 0.131665, 0.011893,
 0.164379,  0.43416, 0.292675, 0.108785,
 0.048079, 0.892417, 0.044691, 0.014813,
  0.08966, 0.447394, 0.190927, 0.272019,
 0.168059, 0.382311, 0.205056, 0.244573} 


3 168.99894524776684
{0.970989, 0.027423, 0.000987, 0.000601,
  0.86546, 0.092415, 0.036753, 0.005373,
 0.641722, 0.196917, 0.147523, 0.013837,
 0.152248, 0.411649, 0.417938, 0.018165,
  0.08916, 0.272441, 0.583874, 0.054525,
 0.335334, 0.218052, 0.395948, 0.050666,
 0.071324, 0.296049, 0.505772, 0.126855,
 0.098696,   0.3918, 0.021268, 0.488236,
 0.282699, 0.570806, 0.099249, 0.047246,
 0.077421, 0.838396, 0.076692, 0.007492,
 0.025568, 0.732297, 0.225768, 0.016367}
{0.684947, 0.205705, 0.105902, 0.003447,
 0.617018, 0.373144, 0.009415, 0.000423,
 0.438367, 0.544043,  0.01734, 0.000249,
 0.719914, 0.236371, 0.043544, 0.000171,
 0.768146, 0.214527, 0.014988, 0.002339,
 0.256803, 0.692859, 0.047658,  0.00268,
 0.146068, 0.524934, 0.307294, 0.021704,
 0.071676, 0.720177, 0.163555, 0.044593,
 0.034325, 0.389375,  0.13387, 0.442429,
  0.03671, 0.712827,  0.12361, 0.126854,
 0.191583, 0.626222, 0.046169, 0.136027} 


3 188.4443729127111
{0.980793, 0.011213, 0.001455, 0.006539,
 0.892832,  0.06948, 0.024682, 0.013006,
 0.376232, 0.227168, 0.206496, 0.190104,
  0.37404,  0.20642, 0.279434, 0.140105,
 0.226395, 0.580499, 0.158993, 0.034113,
  0.02769,  0.70122, 0.097438, 0.173652,
 0.236288, 0.326355, 0.336715, 0.100642,
 0.046424, 0.247295, 0.099591,  0.60669,
  0.21747, 0.522582, 0.156774, 0.103174,
 0.141142,  0.71924, 0.134048, 0.005571,
 0.158506, 0.475295,  0.36571, 0.000489}
{0.950609, 0.036506, 0.012729, 0.000156,
 0.331854, 0.659356, 0.008634, 0.000156,
 0.051755, 0.946353, 0.001876, 0.000017,
 0.835466, 0.155082, 0.008517, 0.000935,
 0.759538, 0.233355, 0.005512, 0.001594,
 0.309327, 0.642649, 0.037422, 0.010603,
 0.126655, 0.778909, 0.039758, 0.054678,
 0.047373, 0.711993,  0.07302, 0.167615,
 0.119113, 0.638938, 0.101475, 0.140474,
 0.058153, 0.384094, 0.061113,  0.49664,
 0.170386, 0.787635, 0.011348, 0.030631} 


3 212.78119645164804
{0.917052, 0.013259, 0.011261, 0.058428,
 0.801355, 0.031573, 0.017643, 0.149429,
 0.727801, 0.049322, 0.037583, 0.185294,
 0.568083, 0.283113,  0.10651, 0.042293,
  0.05892,  0.82435, 0.064971,  0.05176,
 0.462288, 0.112122, 0.284039, 0.141551,
  0.22325, 0.320552, 0.409164, 0.047034,
 0.196361, 0.277703, 0.115593, 0.410343,
 0.230204, 0.460571, 0.248837, 0.060388,
 0.156306, 0.684453, 0.150734, 0.008507,
 0.053029, 0.526968,  0.41953, 0.000473}
{0.104922, 0.819832, 0.049959, 0.025288,
 0.030139,  0.96227, 0.006714, 0.000877,
  0.16612, 0.785561, 0.045134, 0.003185,
 0.423021, 0.564664, 0.011203, 0.001112,
 0.809885, 0.166029, 0.022187, 0.001899,
 0.248041, 0.691602, 0.047302, 0.013055,
 0.283786, 0.512052, 0.116802,  0.08736,
 0.101638, 0.088313, 0.479033, 0.331017,
 0.061951, 0.154005, 0.127719, 0.656325,
 0.135647, 0.783548, 0.054489, 0.026316,
  0.05636, 0.850974, 0.019795, 0.072871} 


3 157.05290243497382
{0.963624, 0.001485, 0.009553, 0.025337,
  0.86321, 0.026432,  0.07046, 0.039899,
 0.536073, 0.125175, 0.123417, 0.215335,
 0.223405, 0.603206, 0.102082, 0.071308,
 0.409999, 0.560206, 0.011735,  0.01806,
 0.217239, 0.665056,  0.09513, 0.022576,
 0.195662, 0.319242, 0.379979, 0.105116,
 0.145689, 0.329415, 0.067842, 0.457055,
 0.093912, 0.512641, 0.325516,  0.06793,
 0.210509, 0.645364, 0.135171, 0.008956,
 0.193388, 0.266015, 0.539752, 0.000846}
{0.007635, 0.991698, 0.000597,  0.00007,
 0.111643, 0.884798, 0.002855, 0.000704,
 0.117869, 0.875159, 0.004664, 0.002309,
 0.189378, 0.783011, 0.027204, 0.000407,
 0.882718, 0.098092, 0.017632, 0.001558,
 0.343186, 0.607326, 0.046582, 0.002905,
 0.617996, 0.143658, 0.179624, 0.058722,
 0.156749,  0.24171, 0.552526, 0.049015,
 0.056814, 0.350304, 0.532715, 0.060167,
 0.026463, 0.519014, 0.354242,  0.10028,
 0.009644,  0.28143, 0.222234, 0.486692} 


3 211.67196368743697
{0.952485, 0.010801, 0.029676, 0.007038,
 0.756885, 0.024533,  0.19888, 0.019702,
 0.282327, 0.071739,  0.63133, 0.014604,
  0.22135, 0.708061, 0.054727, 0.015862,
 0.346927,  0.51119, 0.134542, 0.007341,
 0.726988, 0.083951, 0.178994, 0.010066,
 0.343417, 0.293686, 0.339279, 0.023618,
 0.029094, 0.350704, 0.148978, 0.471225,
 0.125909, 0.471165, 0.251688, 0.151238,
 0.116805, 0.314865, 0.545307, 0.023022,
 0.092322, 0.406393, 0.438872, 0.062413}
{0.009475, 0.990509, 0.000011, 0.000005,
 0.105572, 0.892756, 0.001348, 0.000323,
 0.014208, 0.984207, 0.001555,  0.00003,
 0.167359, 0.811867, 0.020357, 0.000416,
  0.82109, 0.152598, 0.025754, 0.000558,
 0.313259, 0.580488, 0.069808, 0.036445,
 0.148338, 0.329891, 0.355563, 0.166208,
  0.12174, 0.445703, 0.377622, 0.054935,
 0.013637, 0.555739,  0.37916, 0.051464,
 0.018365, 0.518985, 0.127099, 0.335551,
  0.00063, 0.927051, 0.032512, 0.039807} 


3 297.56355489331946
{ 0.86342,  0.00394,  0.12392,  0.00872,
   0.4569, 0.000358, 0.533789, 0.008953,
 0.365156, 0.115146, 0.516655, 0.003043,
  0.49874, 0.404144, 0.091881, 0.005235,
 0.244953, 0.641625, 0.093197, 0.020224,
 0.657595, 0.135317, 0.157178,  0.04991,
 0.662128,  0.18437, 0.144462,  0.00904,
 0.110087, 0.484175, 0.237741, 0.167996,
 0.293246, 0.504149, 0.085996,  0.11661,
 0.407156, 0.288371, 0.237904,  0.06657,
 0.386809, 0.353878, 0.246333, 0.012981}
{0.241109,  0.75847, 0.000131, 0.000289,
 0.010224, 0.989559, 0.000146, 0.000072,
 0.095836, 0.903704,  0.00044,  0.00002,
 0.791733, 0.204726, 0.003346, 0.000195,
 0.841742, 0.133501, 0.024508,  0.00025,
 0.398519, 0.498533, 0.084187, 0.018762,
 0.180333,  0.33045, 0.465085, 0.024131,
 0.085848, 0.481967,  0.39187, 0.040315,
 0.025862, 0.903327, 0.064276, 0.006536,
 0.005311, 0.980365, 0.010517, 0.003807,
  0.02263, 0.976423, 0.000574, 0.000373} 


3 399.1464510944121
{0.715319, 0.000128, 0.202466, 0.082087,
 0.387135, 0.037287, 0.295845, 0.279733,
 0.651115, 0.188951, 0.011447, 0.148487,
 0.564857, 0.177562,  0.24134, 0.016241,
 0.975731,   0.0056, 0.015034, 0.003635,
 0.869619, 0.088965, 0.040804, 0.000613,
 0.329078,  0.37308, 0.292855, 0.004988,
 0.080991, 0.422034, 0.218729, 0.278246,
 0.169208, 0.695948, 0.090833, 0.044011,
 0.216878, 0.417299, 0.358353,  0.00747,
 0.182602, 0.692709,  0.12408, 0.000609}
{ 0.00021, 0.999666, 0.000005, 0.000118,
 0.014122, 0.985831, 0.000012, 0.000034,
  0.05761, 0.941058, 0.001313,  0.00002,
 0.092911, 0.901543, 0.001272, 0.004273,
 0.760538, 0.203829, 0.026347, 0.009287,
 0.423781, 0.276822, 0.169221, 0.130177,
  0.02633, 0.856341, 0.094809, 0.022519,
 0.031534,  0.70977, 0.190907, 0.067788,
 0.001453, 0.992328,  0.00297, 0.003249,
 0.041413, 0.952595, 0.005839, 0.000153,
 0.000471, 0.989354, 0.008529, 0.001647} 


3 413.42639989142486
{0.023875, 0.848677, 0.115868,  0.01158,
 0.366626, 0.297186, 0.243964, 0.092224,
 0.337974, 0.474209,  0.18058, 0.007238,
 0.678075,  0.21809, 0.095313, 0.008522,
 0.972385, 0.010299, 0.017264, 0.000052,
 0.520863, 0.045063, 0.433779, 0.000295,
 0.212712, 0.453338, 0.328922, 0.005028,
  0.08314, 0.473171, 0.147332, 0.296357,
 0.528718,  0.38904, 0.035438, 0.046804,
 0.107444,  0.60825, 0.235264, 0.049043,
  0.04826, 0.810204, 0.139508, 0.002028}
{0.007187, 0.992511, 0.000074, 0.000228,
 0.007336, 0.992591, 0.000071, 0.000002,
 0.039211, 0.953996, 0.005843,  0.00095,
 0.366897, 0.568927, 0.047483, 0.016693,
 0.672791, 0.153422, 0.035294, 0.138492,
 0.349904, 0.341613, 0.257844,  0.05064,
 0.552051, 0.247788, 0.176642, 0.023519,
 0.018302, 0.601727, 0.370404, 0.009567,
 0.019418, 0.912809, 0.065621, 0.002152,
 0.010949, 0.964359, 0.020226, 0.004466,
 0.000583, 0.989554, 0.003806, 0.006056} 


3 323.0261359174864
{0.493715, 0.296581, 0.095492, 0.114212,
  0.03231, 0.894768, 0.014922,    0.058,
 0.283041, 0.561667, 0.078527, 0.076764,
 0.672529, 0.264882, 0.055022, 0.007567,
 0.699089,  0.06118, 0.239314, 0.000417,
 0.290759, 0.005417, 0.703649, 0.000175,
 0.249958, 0.483357, 0.250012, 0.016674,
 0.089647, 0.663346,  0.06943, 0.177577,
 0.182258, 0.735162, 0.053276, 0.029303,
 0.019949, 0.830203, 0.148307, 0.001541,
 0.021239, 0.519253, 0.457882, 0.001626}
{0.003567, 0.996337, 0.000093, 0.000003,
 0.002148, 0.994998, 0.002833,  0.00002,
 0.281361, 0.646047, 0.072231,  0.00036,
 0.871916, 0.060657, 0.058295, 0.009132,
  0.80358, 0.092115, 0.065993, 0.038312,
  0.39184, 0.282457, 0.260571, 0.065133,
 0.186911, 0.519594, 0.291137, 0.002358,
 0.038794, 0.391379, 0.569507,  0.00032,
 0.017061,  0.96075, 0.021793, 0.000396,
 0.000408, 0.998359, 0.001106, 0.000128,
 0.000086, 0.999864, 0.000003, 0.000047} 


3 371.3630987076776
{0.001114, 0.058096, 0.022975, 0.917814,
 0.013778, 0.516146, 0.023987, 0.446089,
 0.110588, 0.115609, 0.191849, 0.581953,
 0.157797, 0.411392,  0.42168, 0.009131,
 0.045126, 0.555763, 0.397905, 0.001206,
 0.024416, 0.056188, 0.917056, 0.002341,
 0.256143,  0.48799,  0.24167, 0.014197,
 0.058438,  0.69467, 0.063213, 0.183678,
 0.102773, 0.846205, 0.048171, 0.002851,
 0.001257, 0.802808, 0.195813, 0.000122,
 0.000133, 0.853074, 0.146762, 0.000031}
{0.074526, 0.925018, 0.000416, 0.000041,
 0.802623, 0.167545, 0.029638, 0.000194,
 0.895073, 0.030465, 0.074053, 0.000409,
 0.956986, 0.037503, 0.003611, 0.001899,
 0.859064, 0.058433,  0.02439, 0.058113,
 0.548405, 0.263592, 0.179493, 0.008511,
 0.504666, 0.176083, 0.297962, 0.021288,
 0.609951, 0.345139, 0.043074, 0.001836,
 0.012638, 0.948879, 0.037831, 0.000652,
 0.028618, 0.956449, 0.014273, 0.000659,
 0.001419, 0.995003, 0.003092, 0.000486} 


3 380.35633018132256
{0.002104, 0.966287, 0.001275, 0.030335,
 0.010696, 0.673969, 0.025711, 0.289623,
 0.265981, 0.046236, 0.579167, 0.108616,
  0.24034, 0.383904, 0.373678, 0.002078,
 0.002008, 0.002688, 0.995195, 0.000109,
 0.065196, 0.006517, 0.908175, 0.020111,
  0.16047, 0.425481,  0.35261, 0.061438,
 0.182443, 0.381186, 0.090662, 0.345709,
 0.094198, 0.678752, 0.219695, 0.007355,
 0.000691, 0.727558, 0.271238, 0.000513,
 0.000276, 0.831347, 0.157453, 0.010924}
{0.899974, 0.059769, 0.040213, 0.000044,
  0.85164, 0.132816, 0.015285, 0.000259,
 0.879314, 0.087006,  0.03328, 0.000401,
 0.989179, 0.008697, 0.001619, 0.000504,
 0.796964, 0.058582, 0.133154,   0.0113,
 0.302814, 0.496855, 0.172027, 0.028303,
 0.845476, 0.092616, 0.055443, 0.006464,
 0.080286, 0.822514, 0.085845, 0.011356,
 0.019357, 0.963117, 0.016258, 0.001268,
 0.048531, 0.770209, 0.178179,  0.00308,
 0.113884, 0.831579, 0.038329, 0.016208} 


3 374.20376132970347
{0.001041, 0.988533, 0.009233, 0.001193,
 0.072546, 0.648135, 0.254045, 0.025274,
 0.573816, 0.361834, 0.048076, 0.016273,
 0.299682, 0.560344, 0.139039, 0.000936,
 0.045847, 0.891891, 0.055398, 0.006863,
 0.020016, 0.876665, 0.080539,  0.02278,
 0.110571, 0.381622, 0.443296, 0.064511,
 0.094019, 0.337735, 0.049954, 0.518292,
 0.069472, 0.713161, 0.174341, 0.043026,
 0.007932, 0.384055, 0.458222, 0.149792,
 0.007804, 0.156588, 0.821473, 0.014135}
{0.641322, 0.264399, 0.093946, 0.000333,
 0.644833,    0.156, 0.198895, 0.000272,
 0.769523,  0.16117, 0.068689, 0.000618,
  0.88744, 0.035089, 0.077362, 0.000109,
 0.809374, 0.020709,  0.16682, 0.003097,
 0.340837, 0.528414,  0.12945,   0.0013,
  0.21008, 0.641433, 0.146312, 0.002175,
 0.078724,  0.76121, 0.158797,  0.00127,
 0.321735, 0.523163, 0.154783, 0.000319,
 0.057048, 0.880005,  0.05879, 0.004156,
 0.017259, 0.946466, 0.034814, 0.001461} 


3 347.78177512383036
{0.001854, 0.878716, 0.101979, 0.017452,
 0.053077, 0.494438, 0.335854, 0.116631,
  0.41366, 0.421744, 0.147418, 0.017178,
  0.21067, 0.503324,  0.28471, 0.001296,
 0.369263, 0.459082, 0.008521, 0.163135,
 0.752081, 0.054549, 0.076139, 0.117231,
 0.147653, 0.354276, 0.381477, 0.116594,
 0.092602, 0.226641, 0.074669, 0.606088,
 0.054881, 0.786203, 0.082118, 0.076797,
 0.065524,  0.31743, 0.596603, 0.020443,
 0.107998, 0.856368, 0.022129, 0.013505}
{0.568354, 0.305551, 0.125912, 0.000182,
 0.709851, 0.020149, 0.269883, 0.000117,
 0.884926, 0.071214, 0.043769, 0.000092,
 0.965435, 0.005043,  0.02947, 0.000052,
 0.812927, 0.063978, 0.122902, 0.000193,
 0.398187, 0.388361, 0.212289, 0.001162,
 0.080712, 0.609815, 0.308935, 0.000538,
 0.016914, 0.470412, 0.512652, 0.000022,
 0.089862, 0.765443, 0.142724, 0.001971,
 0.013975,  0.94434, 0.040403, 0.001282,
 0.004216, 0.789047, 0.206109, 0.000628} 


3 340.10309410701257
{0.017962, 0.145702,  0.06533, 0.771006,
 0.659976, 0.237617, 0.049674, 0.052733,
 0.796803, 0.101389, 0.087483, 0.014325,
 0.385306, 0.505551, 0.102813,  0.00633,
 0.877251, 0.056338, 0.031546, 0.034866,
 0.529449, 0.202083,  0.13137, 0.137099,
 0.319948, 0.341214, 0.099618,  0.23922,
 0.126857, 0.175906, 0.010088, 0.687149,
 0.130506, 0.690807,   0.0895, 0.089187,
 0.034746, 0.902746, 0.053357, 0.009151,
  0.00074, 0.936696, 0.061596, 0.000968}
{0.408838, 0.009256, 0.581784, 0.000122,
 0.205075, 0.035884, 0.758844, 0.000198,
 0.590199, 0.005439, 0.404348, 0.000013,
  0.23314, 0.049816, 0.717013, 0.000032,
  0.60245, 0.115415, 0.278632, 0.003502,
 0.389018, 0.320124, 0.288658,   0.0022,
 0.067802, 0.749953,   0.1821, 0.000144,
 0.049401, 0.795581,  0.15438, 0.000638,
 0.121492, 0.541657,  0.31315, 0.023701,
 0.018133, 0.752258, 0.226028, 0.003581,
 0.089468, 0.293805, 0.612218, 0.004509} 


3 443.4347652286441
{0.964683, 0.032842, 0.001952, 0.000522,
 0.965824,  0.02752, 0.006075, 0.000581,
 0.903319, 0.088589, 0.007363, 0.000729,
 0.474341, 0.387022, 0.124003, 0.014634,
 0.314854, 0.072135, 0.276458, 0.336553,
 0.400847, 0.059706, 0.455187, 0.084259,
  0.33651, 0.410536, 0.099814,  0.15314,
 0.259905, 0.275519, 0.008147, 0.456429,
 0.122238, 0.709777, 0.082163, 0.085822,
 0.003473, 0.882008, 0.112889, 0.001631,
 0.002759, 0.893479, 0.103705, 0.000058}
{0.323152, 0.015963, 0.660398, 0.000487,
 0.261839, 0.001899, 0.736176, 0.000085,
 0.267913, 0.000392, 0.731566, 0.000129,
 0.026432, 0.005014, 0.968285, 0.000269,
 0.538466, 0.167921, 0.291779, 0.001835,
 0.179505, 0.394356, 0.425179, 0.000961,
 0.065772, 0.869672, 0.063493, 0.001063,
 0.123474, 0.061961, 0.814317, 0.000248,
 0.114554, 0.716207, 0.167678, 0.001561,
 0.069857, 0.515354, 0.413428, 0.001361,
 0.004305, 0.979562, 0.008014,  0.00812} 


3 576.0677475634903
{0.995964, 0.000278, 0.003673, 0.000085,
 0.998902, 0.000665, 0.000358, 0.000075,
 0.515463,  0.37908, 0.041284, 0.064173,
 0.385821, 0.239395, 0.321068, 0.053717,
 0.010529, 0.603429, 0.033418, 0.352624,
 0.000794, 0.054706, 0.030689, 0.913811,
 0.146745, 0.450644,  0.16376, 0.238851,
 0.137768, 0.247248, 0.037945,  0.57704,
 0.073046, 0.710501, 0.169363,  0.04709,
 0.136715, 0.714479, 0.147974, 0.000832,
 0.147118, 0.810672, 0.041212, 0.000998}
{0.255885, 0.000049, 0.744065, 0.000001,
 0.664339, 0.000188, 0.335467, 0.000006,
 0.226454, 0.007446, 0.765839, 0.000262,
  0.09209, 0.021597, 0.864237, 0.022076,
 0.670507, 0.086328,  0.24159, 0.001574,
 0.266692, 0.417113, 0.300161, 0.016034,
 0.580911, 0.302464, 0.105281, 0.011344,
 0.007668, 0.018775, 0.973493, 0.000065,
 0.035036, 0.476847, 0.483259, 0.004858,
 0.005157, 0.286678, 0.706049, 0.002116,
 0.005002, 0.176966, 0.817702, 0.000329} 


3 650.8173820867046
{0.733987, 0.201871,  0.01203, 0.052112,
 0.414699, 0.534188,  0.03285, 0.018263,
 0.061751, 0.823976, 0.037104, 0.077169,
 0.391851, 0.228488, 0.377821, 0.001841,
 0.010875,  0.13398, 0.629948, 0.225196,
 0.000857, 0.040082, 0.171511,  0.78755,
 0.100164,  0.31523, 0.560769, 0.023837,
  0.03528, 0.357688, 0.068607, 0.538425,
 0.085912, 0.724748, 0.170826, 0.018514,
  0.04962, 0.839616, 0.102411, 0.008353,
 0.163997, 0.827016, 0.008955, 0.000031}
{0.655248,        0,  0.34474, 0.000012,
 0.838247, 0.000004, 0.161746, 0.000003,
 0.036041, 0.000098, 0.963834, 0.000027,
 0.302384, 0.006886, 0.690711, 0.000019,
 0.544621, 0.066655, 0.372574, 0.016149,
 0.423254, 0.364111, 0.205363, 0.007272,
 0.061172, 0.244499, 0.694314, 0.000015,
 0.147442, 0.032365, 0.820179, 0.000014,
  0.00993, 0.881017,  0.10897, 0.000084,
 0.000896, 0.025824, 0.973259, 0.000021,
 0.001862, 0.114581, 0.883555, 0.000002} 


3 763.9008646813571
{0.884415, 0.006115, 0.017099, 0.092371,
 0.161129, 0.022572, 0.011848, 0.804452,
 0.106906, 0.373706,  0.04723, 0.472158,
 0.485275, 0.290186, 0.016968,  0.20757,
 0.003326, 0.000946, 0.001679, 0.994049,
 0.744321, 0.036601, 0.096993, 0.122085,
 0.149084, 0.170841, 0.646324, 0.033752,
 0.000562, 0.418084, 0.237222, 0.344132,
 0.278678, 0.663783, 0.045135, 0.012404,
 0.014595, 0.966898, 0.018082, 0.000425,
 0.000369, 0.984706, 0.008717, 0.006207}
{  0.3613, 0.000001, 0.638697, 0.000002,
 0.010168, 0.000001,  0.98983, 0.000001,
 0.131935, 0.000079, 0.867986,        0,
 0.551499, 0.031525, 0.416845, 0.000131,
  0.74706,  0.13905, 0.102421, 0.011469,
 0.422817, 0.362032, 0.215102, 0.000049,
   0.0285, 0.009748, 0.961746, 0.000007,
 0.043974, 0.570455, 0.385567, 0.000003,
 0.054629, 0.536385,  0.40766, 0.001325,
 0.303488, 0.340671, 0.355615, 0.000225,
 0.624334, 0.371978, 0.003686, 0.000002} 


3 759.1823955610057
{0.924063,  0.01639, 0.056129, 0.003418,
 0.381068, 0.217078, 0.388094, 0.013761,
 0.695995,  0.23974, 0.003346, 0.060919,
 0.063295, 0.719667, 0.023763, 0.193276,
 0.970672, 0.007559, 0.004648, 0.017121,
 0.987514, 0.001905, 0.009923, 0.000658,
 0.044388, 0.118759, 0.831235, 0.005618,
 0.005697,  0.42175, 0.043669, 0.528884,
 0.335277, 0.621615, 0.040472, 0.002635,
  0.01742, 0.905556, 0.050071, 0.026953,
 0.006445, 0.984262, 0.008352, 0.000941}
{0.000018, 0.000003, 0.999978,        0,
 0.038031, 0.000273, 0.961692, 0.000005,
 0.245328, 0.020914,  0.73301, 0.000748,
 0.517976, 0.438951, 0.039251, 0.003822,
 0.653995, 0.201562, 0.144435, 0.000009,
 0.385773, 0.418328, 0.195716, 0.000183,
 0.000944, 0.995413, 0.003643, 0.000001,
 0.144564, 0.060354, 0.795077, 0.000005,
 0.017798, 0.734541, 0.247618, 0.000043,
 0.001092, 0.996438, 0.002459, 0.000012,
 0.000284, 0.178259,  0.82118, 0.000278} 


3 727.2753673354298
{0.745989, 0.004867,  0.22725, 0.021894,
   0.8733, 0.042507, 0.017637, 0.066556,
 0.021461, 0.000756, 0.001765, 0.976017,
 0.325021, 0.065233, 0.002612, 0.607134,
 0.993323, 0.003393, 0.000868, 0.002416,
 0.094503, 0.119569, 0.762876, 0.023051,
 0.158556, 0.088175, 0.651855, 0.101414,
 0.033467, 0.442789, 0.088699, 0.435044,
 0.368607, 0.576099, 0.044181, 0.011113,
 0.001092, 0.939073, 0.027824, 0.032012,
 0.000544, 0.365707, 0.632502, 0.001247}
{0.919338, 0.001134, 0.079459, 0.000069,
 0.333579, 0.004839, 0.660671, 0.000912,
 0.031405, 0.027766,  0.90096, 0.039869,
 0.352216,  0.13376, 0.513989, 0.000036,
 0.819048, 0.068667, 0.112061, 0.000224,
 0.402914,  0.41655, 0.180515,  0.00002,
 0.406842, 0.465741, 0.127412, 0.000006,
 0.061948, 0.686173, 0.251879,        0,
 0.001556,  0.99726, 0.001182, 0.000001,
 0.000004, 0.995642, 0.004345, 0.000008,
 0.052393, 0.928547, 0.018893, 0.000168} 


3 652.6271711788885
{0.964732, 0.008458,  0.01206, 0.014751,
 0.022512, 0.000057, 0.000325, 0.977105,
 0.091945, 0.005526, 0.005624, 0.896905,
 0.612295, 0.143933, 0.002915, 0.240856,
 0.383471, 0.036731, 0.359075, 0.220722,
 0.038729, 0.003524, 0.957259, 0.000488,
 0.104522,  0.21124, 0.682087, 0.002151,
 0.015795, 0.785121,  0.17516, 0.023925,
    0.218, 0.760959, 0.013234, 0.007808,
 0.071879, 0.900772, 0.021878, 0.005471,
 0.094667, 0.580005, 0.324656, 0.000672}
{0.962837, 0.000117, 0.036986,  0.00006,
 0.125613, 0.012549, 0.757424, 0.104414,
 0.388321, 0.029404, 0.581913, 0.000363,
 0.391023, 0.005761,  0.60309, 0.000125,
 0.699982, 0.092548, 0.207434, 0.000037,
  0.26056, 0.643784, 0.095605, 0.000051,
 0.046606, 0.630856, 0.322537,        0,
 0.014071, 0.102696, 0.883232, 0.000001,
 0.000144, 0.921715, 0.078126, 0.000015,
 0.000662, 0.869637, 0.129489, 0.000211,
 0.000093, 0.879053,  0.03417, 0.086685} 


3 737.6862709891361
{0.000018, 0.000002, 0.000005, 0.999975,
 0.000087, 0.000101, 0.001586, 0.998226,
 0.029837, 0.008459, 0.003281, 0.958423,
 0.795405, 0.183904, 0.014911,  0.00578,
 0.436888, 0.237514, 0.294202, 0.031396,
   0.3116, 0.264148, 0.418023, 0.006229,
 0.352725, 0.174492, 0.339002, 0.133782,
 0.060201, 0.836251, 0.075849, 0.027698,
 0.309903, 0.634784, 0.029361, 0.025952,
 0.506107, 0.421984, 0.071782, 0.000127,
 0.277235, 0.320714, 0.401905, 0.000146}
{0.580133, 0.043393, 0.220122, 0.156352,
  0.56633, 0.176997, 0.246121, 0.010552,
 0.917516, 0.013469, 0.068618, 0.000397,
 0.921065, 0.072821, 0.005733, 0.000381,
 0.277245, 0.622162, 0.100372, 0.000221,
 0.245506, 0.643857, 0.110577,  0.00006,
 0.293977, 0.014221, 0.691791, 0.000011,
 0.113147,  0.09805, 0.788802, 0.000002,
 0.042256, 0.770678, 0.187044, 0.000023,
 0.015071, 0.655549, 0.148651, 0.180729,
 0.011346, 0.911849, 0.075782, 0.001023} 


3 600.6167835959122
{0.002498,  0.00067, 0.010717, 0.986115,
 0.007417, 0.000733, 0.005869, 0.985981,
 0.025153, 0.957518, 0.003181, 0.014148,
 0.551189, 0.431497, 0.005335, 0.011979,
  0.49644, 0.094295, 0.101786, 0.307479,
 0.584026, 0.035455, 0.036647, 0.343872,
 0.332858, 0.155493, 0.296242, 0.215407,
 0.164459, 0.714245, 0.037808, 0.083488,
 0.283923, 0.675415, 0.013485, 0.027178,
 0.082313, 0.884123, 0.032629, 0.000935,
 0.005267, 0.589677, 0.399055, 0.006001}
{0.239806, 0.704439, 0.054904, 0.000852,
 0.222628, 0.710984, 0.057152, 0.009237,
 0.679356, 0.257628, 0.055907, 0.007109,
 0.095304, 0.881273, 0.022866, 0.000557,
 0.371149, 0.463852, 0.161533, 0.003467,
 0.157356, 0.727105,   0.1017,  0.01384,
 0.696601, 0.245809, 0.057562, 0.000028,
 0.047532, 0.835414, 0.116861, 0.000192,
    0.037, 0.889956, 0.016296, 0.056748,
 0.030916, 0.743461, 0.203993, 0.021629,
 0.005835, 0.396194, 0.364685, 0.233286} 


3 432.5004488465567
{0.001766, 0.001864, 0.003725, 0.992645,
 0.000606,  0.30165, 0.000658, 0.697086,
 0.201861, 0.706123,  0.00235, 0.089666,
 0.683623, 0.233346, 0.015038, 0.067994,
 0.890337, 0.016955, 0.049011, 0.043697,
 0.658202, 0.200474, 0.094477, 0.046848,
 0.184864, 0.469096,  0.29693,  0.04911,
 0.138369, 0.726702, 0.000179,  0.13475,
 0.262957, 0.543442, 0.020623, 0.172978,
 0.056393, 0.332437, 0.592131, 0.019039,
 0.001146, 0.346584, 0.650355, 0.001916}
{0.993749, 0.004269, 0.000989, 0.000993,
 0.645054, 0.255613, 0.077796, 0.021538,
 0.677413, 0.290356, 0.005424, 0.026807,
 0.286252, 0.599866, 0.112716, 0.001165,
 0.378361, 0.357981, 0.243021, 0.020637,
 0.113791, 0.836411, 0.049317,  0.00048,
 0.127389, 0.868125, 0.004395,  0.00009,
 0.016584, 0.788673, 0.194131, 0.000612,
 0.020846, 0.867013, 0.108995, 0.003146,
 0.000018, 0.994728,  0.00503, 0.000223,
        0, 0.998043, 0.001229, 0.000727} 


3 571.4118789776371
{0.007663, 0.320196,  0.02316, 0.648981,
 0.003799,  0.96523, 0.013138, 0.017833,
 0.027315, 0.942308, 0.017832, 0.012545,
 0.331145, 0.591005, 0.040603, 0.037247,
 0.462647, 0.464908,  0.05548, 0.016965,
 0.169117, 0.518271, 0.054395, 0.258217,
 0.294475, 0.192448,  0.48274, 0.030338,
 0.269001, 0.615151, 0.002077, 0.113771,
 0.482427, 0.381058, 0.069202, 0.067314,
 0.002274, 0.826755,   0.1694, 0.001571,
 0.000585, 0.711116, 0.226789, 0.061511}
{0.629929, 0.250328, 0.117334, 0.002409,
 0.564799, 0.408574, 0.026439, 0.000188,
 0.096681, 0.104227, 0.799037, 0.000055,
 0.006015, 0.219642,  0.77237, 0.001972,
 0.381779, 0.385577, 0.232333, 0.000311,
 0.166095, 0.728213, 0.104444, 0.001248,
 0.351725, 0.033646, 0.610963, 0.003666,
 0.042671, 0.667971, 0.288986, 0.000372,
 0.000068, 0.998831, 0.001087, 0.000014,
        0, 0.999235, 0.000756,  0.00001,
        0, 0.999768, 0.000209, 0.000023} 


3 470.43499204315935
{0.001604, 0.997409, 0.000088,   0.0009,
 0.022031, 0.970275, 0.002967, 0.004728,
 0.522315,  0.24793, 0.216762, 0.012992,
  0.37086, 0.452489, 0.140194, 0.036457,
 0.395775, 0.498125, 0.068834, 0.037266,
 0.269252,  0.70406, 0.023998,  0.00269,
 0.099001, 0.274137, 0.588119, 0.038744,
 0.264724, 0.438691, 0.076656,  0.21993,
 0.388249, 0.572776, 0.035216, 0.003759,
 0.031177, 0.683741, 0.280766, 0.004316,
 0.009469, 0.775099, 0.214851, 0.000581}
{0.427807, 0.153244, 0.418945, 0.000004,
 0.632202, 0.190744, 0.176898, 0.000156,
  0.20515, 0.493999, 0.300446, 0.000405,
 0.400157, 0.289911, 0.293708, 0.016224,
 0.381363, 0.504641, 0.097676,  0.01632,
 0.137336, 0.741698,  0.11911, 0.001855,
 0.057958, 0.822185, 0.118433, 0.001423,
  0.00704, 0.343879,  0.64854,  0.00054,
 0.000002, 0.999293, 0.000695,  0.00001,
        0, 0.999997, 0.000003,        0,
        0,  0.99997, 0.000028, 0.000001} 


3 590.9589604538678
{0.010262, 0.987504, 0.002025, 0.000209,
 0.109071,  0.47745, 0.411153, 0.002326,
 0.083559, 0.337088, 0.527832, 0.051521,
 0.294882, 0.508272, 0.086758, 0.110088,
 0.230309,  0.75565, 0.004934, 0.009107,
 0.229162, 0.558778, 0.012427, 0.199633,
 0.023593, 0.477799, 0.482582, 0.016026,
 0.042767, 0.187432, 0.090966, 0.678835,
 0.278461,  0.63577, 0.035736, 0.050032,
 0.008164, 0.659433, 0.309201, 0.023202,
 0.017667, 0.781192, 0.171231,  0.02991}
{0.010125,  0.95983, 0.030043, 0.000003,
 0.337841, 0.078456, 0.583686, 0.000018,
 0.034487, 0.071708, 0.893671, 0.000133,
 0.047366, 0.150219, 0.794937, 0.007478,
 0.385157, 0.519742, 0.094307, 0.000794,
 0.199139, 0.658201,  0.14265,  0.00001,
 0.026583, 0.086702, 0.886691, 0.000025,
 0.004409, 0.198245, 0.797008, 0.000338,
 0.000003, 0.995466,  0.00453, 0.000001,
        0, 0.999883, 0.000117,        0,
        0, 0.999996, 0.000004,        0} 


3 492.54258150748706
{0.691246, 0.001598, 0.306168, 0.000987,
 0.837708, 0.000704, 0.083267, 0.078321,
 0.268834, 0.001804, 0.492665, 0.236697,
 0.571754, 0.319743, 0.053763,  0.05474,
 0.010933, 0.830692, 0.001744, 0.156632,
 0.003812, 0.730157, 0.260509, 0.005522,
 0.032092, 0.236782, 0.656008, 0.075118,
 0.028928, 0.130472,  0.08326,  0.75734,
 0.295675,  0.60623, 0.007568, 0.090526,
 0.117757, 0.399537, 0.382924, 0.099781,
 0.007811, 0.508477, 0.414087, 0.069625}
{0.406194, 0.561109, 0.032668, 0.000029,
 0.565811, 0.412837,  0.02134, 0.000012,
 0.076526, 0.028301, 0.894941, 0.000231,
 0.028244, 0.103717, 0.867912, 0.000127,
 0.527628, 0.397421, 0.074644, 0.000306,
 0.214752, 0.516063,  0.26903, 0.000154,
 0.001808, 0.553406, 0.444458, 0.000329,
 0.003069, 0.414603, 0.581935, 0.000393,
 0.000045,  0.31041, 0.689504, 0.000041,
 0.000047, 0.975696, 0.024255, 0.000002,
 0.000354, 0.716427, 0.283218, 0.000002} 


3 379.3502304656771
{0.387759, 0.002619, 0.223863, 0.385759,
 0.028714, 0.001148, 0.038347, 0.931791,
 0.519663, 0.387743, 0.022574,  0.07002,
 0.140313,  0.73165, 0.009429, 0.118607,
 0.588367, 0.332954, 0.065865, 0.012814,
 0.731612, 0.101968, 0.130719, 0.035701,
 0.129173, 0.180638, 0.624985, 0.065205,
 0.055622, 0.131442, 0.113247, 0.699689,
 0.143708, 0.784987, 0.021617, 0.049688,
 0.008331,  0.34497, 0.470166, 0.176533,
 0.120304, 0.224379, 0.642323, 0.012995}
{0.028476, 0.377122, 0.594403,        0,
 0.257527, 0.025385, 0.717083, 0.000005,
 0.058318, 0.006624, 0.935057, 0.000002,
 0.248631, 0.248744, 0.502532, 0.000093,
 0.829487,  0.14832,  0.02216, 0.000033,
 0.423829, 0.453032, 0.122793, 0.000347,
 0.033964, 0.758298, 0.199804, 0.007934,
 0.022282, 0.079836, 0.897675, 0.000207,
  0.00353, 0.412215, 0.584232, 0.000022,
 0.020349, 0.914309,  0.06527, 0.000072,
 0.008417, 0.860417, 0.130988, 0.000178} 


3 269.0829119733123
{0.011057, 0.001797, 0.009838, 0.977309,
  0.50129, 0.095865, 0.072561, 0.330284,
  0.17291, 0.088445, 0.010679, 0.727966,
 0.105427, 0.729327, 0.039416,  0.12583,
  0.89372,  0.04969, 0.009657, 0.046934,
 0.621056, 0.106894, 0.258939, 0.013111,
 0.198344, 0.213198, 0.481227, 0.107231,
 0.096318, 0.324305, 0.056209, 0.523168,
  0.28372, 0.626311,  0.03119, 0.058779,
 0.106086, 0.710534, 0.050151, 0.133229,
 0.060617,  0.58327, 0.160939, 0.195174}
{0.624093, 0.010937, 0.364963, 0.000006,
 0.168266, 0.006049, 0.825671, 0.000015,
 0.744578, 0.048583, 0.206815, 0.000024,
 0.791197, 0.180164, 0.028595, 0.000043,
 0.794865, 0.114356, 0.090709, 0.000069,
 0.502623, 0.396003, 0.101237, 0.000138,
 0.174837, 0.569412, 0.255529, 0.000223,
 0.008731, 0.431092, 0.560113, 0.000063,
 0.004325, 0.874438, 0.121223, 0.000014,
 0.003482, 0.932341,  0.06414, 0.000037,
 0.003954,  0.97594, 0.019985, 0.000122} 


3 227.6240677052582
{0.339952, 0.022353, 0.541221, 0.096475,
 0.768075, 0.019951, 0.116115, 0.095859,
 0.902072, 0.010037, 0.023129, 0.064762,
 0.215093, 0.708794, 0.046681, 0.029432,
 0.160081, 0.751148, 0.084042, 0.004729,
 0.513907, 0.323744, 0.104769, 0.057579,
 0.199167, 0.212318, 0.453477, 0.135038,
 0.117666, 0.275754, 0.100199, 0.506381,
 0.234982, 0.634255, 0.007754, 0.123009,
  0.07988,   0.7045, 0.082186, 0.133433,
  0.00401, 0.855034, 0.101124, 0.039831}
{0.409343,   0.0081, 0.582533, 0.000024,
 0.274623, 0.022593, 0.702691, 0.000092,
 0.223943, 0.067033, 0.708762, 0.000262,
 0.951431, 0.045238, 0.003318, 0.000014,
 0.825443, 0.090781, 0.083536,  0.00024,
 0.474114, 0.473083,  0.05238, 0.000423,
 0.039386, 0.578339, 0.382259, 0.000017,
 0.061321, 0.581054, 0.357607, 0.000018,
 0.092912, 0.823934, 0.082897, 0.000257,
 0.089097, 0.899511, 0.011175, 0.000218,
 0.668662, 0.328854, 0.002293, 0.000191} 


3 207.53018646997123
{ 0.93365, 0.005676, 0.013671, 0.047004,
 0.928831, 0.001599, 0.001358, 0.068212,
 0.954176, 0.024796, 0.007737, 0.013292,
 0.209444, 0.651334, 0.055805, 0.083417,
 0.234565, 0.557981, 0.178921, 0.028532,
 0.313116, 0.038673, 0.434999, 0.213211,
 0.311108,  0.13549, 0.436561, 0.116841,
 0.242453, 0.280289, 0.099137, 0.378121,
 0.235669, 0.639887, 0.018535,  0.10591,
 0.075468, 0.506777,  0.10793, 0.309825,
 0.027556, 0.874022, 0.060767, 0.037655}
{0.010147, 0.002332, 0.987096, 0.000426,
  0.06091, 0.001454, 0.936998, 0.000638,
 0.602155, 0.011505, 0.386076, 0.000265,
 0.557736, 0.022849, 0.419024, 0.000391,
 0.839561, 0.095315, 0.059633,  0.00549,
 0.478647,  0.46224, 0.058954, 0.000159,
 0.090599, 0.846954, 0.062409, 0.000038,
 0.123473, 0.851197, 0.025139,  0.00019,
 0.104661, 0.892998, 0.002181, 0.000161,
 0.030882, 0.965576, 0.003481, 0.000061,
 0.017725, 0.981756,  0.00051, 0.000009} 


3 281.8079078103759
{0.336427, 0.002288, 0.009936, 0.651349,
 0.968558, 0.004408, 0.013186, 0.013847,
 0.719206, 0.097744, 0.033861, 0.149189,
 0.236878, 0.639242,  0.10236, 0.021519,
 0.133862, 0.339214, 0.171891, 0.355033,
 0.053523,  0.29014, 0.307728,  0.34861,
 0.214105, 0.154391, 0.512196, 0.119308,
 0.053991, 0.461412, 0.076285, 0.408312,
 0.217065, 0.696609,  0.01849, 0.067835,
 0.122816, 0.551759, 0.118054, 0.207371,
 0.013061, 0.928811, 0.046604, 0.011524}
{0.079097, 0.000315, 0.920106, 0.000483,
  0.37767, 0.001946, 0.617177, 0.003207,
 0.164125, 0.002119, 0.833084, 0.000671,
 0.925982, 0.015906, 0.055914, 0.002199,
  0.66421,  0.14824, 0.187419,  0.00013,
 0.415512, 0.538951, 0.045524, 0.000013,
 0.118427, 0.815677, 0.065861, 0.000036,
 0.299791, 0.613855, 0.086322, 0.000032,
  0.51568, 0.423261, 0.060953, 0.000106,
 0.570643, 0.426803, 0.002251, 0.000303,
 0.016029, 0.983353, 0.000392, 0.000225} 


3 310.82746192809486
{0.743457, 0.004349, 0.069859, 0.182334,
  0.43701, 0.023623, 0.391744, 0.147622,
  0.45743, 0.116399, 0.392775, 0.033397,
 0.191517, 0.291021, 0.404159, 0.113303,
 0.049617, 0.097718,  0.22642, 0.626246,
 0.026247, 0.307164, 0.581722, 0.084868,
 0.101165, 0.396223, 0.397211, 0.105401,
 0.025574, 0.464076, 0.121702, 0.388647,
 0.156515, 0.678891, 0.051132, 0.113462,
 0.129955, 0.249334, 0.293733, 0.326978,
 0.060266, 0.377638, 0.556592, 0.005504}
{0.186701, 0.000504, 0.804452, 0.008344,
 0.011598, 0.001785, 0.984575, 0.002043,
 0.716223, 0.005289, 0.276877, 0.001611,
 0.849616,  0.03726, 0.112902, 0.000222,
 0.733453, 0.086331, 0.180099, 0.000118,
 0.642919, 0.340191,  0.01686, 0.000029,
 0.365958, 0.626874, 0.006753, 0.000415,
 0.616341, 0.310818, 0.072651,  0.00019,
 0.463461, 0.535998,  0.00037, 0.000171,
  0.04803, 0.949493,  0.00152, 0.000957,
 0.014799, 0.984697, 0.000375, 0.000129} 


3 340.2479483871659
{0.755348, 0.016058, 0.158636, 0.069958,
 0.955074, 0.010365, 0.030564, 0.003997,
 0.883676, 0.028908,  0.07459, 0.012826,
  0.27003, 0.193489, 0.460275, 0.076206,
 0.049486, 0.387329, 0.485168, 0.078018,
 0.046703, 0.476401, 0.437828, 0.039069,
 0.044459, 0.465744, 0.316618, 0.173179,
 0.029285, 0.486125, 0.067558, 0.417033,
 0.051089, 0.698307, 0.057802, 0.192802,
 0.120117,  0.70187, 0.160845, 0.017169,
 0.005294, 0.454776, 0.505267, 0.034663}
{0.005214, 0.127268, 0.853888,  0.01363,
 0.318754, 0.067356, 0.552669, 0.061221,
 0.076892,  0.14699, 0.771498,  0.00462,
 0.087276, 0.259276, 0.653175, 0.000273,
 0.809742, 0.053132, 0.136614, 0.000511,
 0.558645, 0.420678, 0.020634, 0.000043,
  0.31502, 0.676777, 0.008113,  0.00009,
 0.595202, 0.389235, 0.015476, 0.000087,
  0.43694, 0.555196, 0.007691, 0.000173,
  0.45703,  0.52625, 0.014625, 0.002094,
 0.182462, 0.814671, 0.002587,  0.00028} 


3 280.18176032691025
{0.721951, 0.164501, 0.050263, 0.063286,
  0.76953, 0.189272, 0.017667, 0.023532,
 0.761227, 0.154645, 0.021364, 0.062764,
 0.155441,  0.33384, 0.309893, 0.200826,
 0.069469, 0.184128,  0.72443, 0.021973,
  0.03927, 0.320742, 0.486721, 0.153268,
 0.061079, 0.211187, 0.547994,  0.17974,
 0.070493, 0.427291, 0.043027, 0.459188,
  0.04014, 0.807124, 0.087592, 0.065144,
 0.087203, 0.405551, 0.454826,  0.05242,
 0.008764, 0.360067,  0.62744, 0.003729}
{ 0.14526, 0.029033, 0.816791, 0.008916,
  0.01427, 0.051231, 0.932672, 0.001827,
 0.033893, 0.102399, 0.862318,  0.00139,
 0.323775, 0.014779, 0.660744, 0.000702,
 0.633322,  0.09701, 0.269435, 0.000232,
 0.675929, 0.307566, 0.016387, 0.000118,
 0.517715, 0.463731, 0.018511, 0.000043,
 0.313586, 0.644281, 0.041999, 0.000133,
 0.553431, 0.374237,  0.07066, 0.001672,
 0.486064, 0.506555,  0.00665, 0.000731,
 0.145002, 0.854823, 0.000098, 0.000076} 


3 247.45048326612635
{0.770012,  0.11347, 0.005072, 0.111446,
 0.879908, 0.069172, 0.002351, 0.048569,
 0.479164, 0.266732, 0.030442, 0.223662,
 0.144222, 0.361027, 0.262262, 0.232489,
 0.103305, 0.176025, 0.222014, 0.498655,
 0.485031, 0.179508, 0.022071,  0.31339,
 0.254763, 0.203469, 0.326676, 0.215092,
 0.024522, 0.261525, 0.125844,  0.58811,
 0.036462, 0.613053,  0.08872, 0.261764,
 0.054586, 0.451901, 0.487313, 0.006199,
 0.003561, 0.756954, 0.238222, 0.001263}
{0.002791, 0.001759, 0.979103, 0.016348,
 0.003119, 0.020235,  0.97187, 0.004776,
 0.087868, 0.028819, 0.879496, 0.003817,
 0.059803, 0.187809, 0.752237, 0.000151,
 0.395325, 0.324394,   0.2802, 0.000081,
 0.688237, 0.281312, 0.030436, 0.000015,
 0.589429,  0.39801, 0.012476, 0.000085,
 0.456709, 0.499028, 0.043809, 0.000455,
 0.526344, 0.462421, 0.010706,  0.00053,
 0.836048, 0.162399, 0.001186, 0.000367,
 0.964623, 0.033233, 0.002054,  0.00009} 


3 315.9653283023387
{0.164199, 0.756726, 0.002164, 0.076912,
 0.571036, 0.418348, 0.003477, 0.007139,
 0.098709, 0.574246, 0.225887, 0.101159,
 0.327054, 0.466984, 0.117521, 0.088441,
 0.291709,  0.12114, 0.033013, 0.554137,
 0.413944, 0.008645, 0.533148, 0.044263,
 0.308567, 0.067615, 0.504788,  0.11903,
 0.065044, 0.206958, 0.040445, 0.687553,
 0.014506, 0.667319, 0.098715, 0.219459,
 0.002291, 0.693934, 0.296536, 0.007239,
 0.001234, 0.740819,  0.25635, 0.001596}
{0.030071, 0.031395, 0.937409, 0.001126,
 0.016609, 0.011025, 0.971703, 0.000663,
 0.154583, 0.095242,  0.74943, 0.000745,
 0.510277, 0.475209, 0.014239, 0.000275,
  0.24333, 0.419404,  0.33696, 0.000306,
 0.525848, 0.411665, 0.062373, 0.000114,
 0.238972, 0.370568, 0.390442, 0.000018,
  0.55871, 0.053473, 0.386224, 0.001593,
  0.32138, 0.570498, 0.104797, 0.003325,
 0.809218, 0.167321, 0.022517, 0.000944,
 0.819022, 0.170465, 0.006445, 0.004069} 


3 243.2554485562364
{0.652142, 0.239265, 0.027421, 0.081172,
 0.297441,  0.22151, 0.021981, 0.459068,
 0.407948, 0.506626, 0.071999, 0.013427,
 0.203235, 0.628613, 0.051849, 0.116302,
 0.519702, 0.090418, 0.382748, 0.007132,
 0.643666, 0.068673, 0.237478, 0.050183,
 0.275501, 0.060776, 0.433391, 0.230332,
 0.082656,  0.40911, 0.101973, 0.406261,
 0.074455, 0.688795, 0.124396, 0.112354,
 0.084234, 0.272929, 0.563336, 0.079502,
 0.086768, 0.409828, 0.498654,  0.00475}
{ 0.00029,  0.01632, 0.983385, 0.000005,
 0.021373, 0.407931, 0.570655, 0.000041,
 0.065409, 0.848726, 0.085757, 0.000107,
 0.065487, 0.913251, 0.021246, 0.000015,
 0.440875, 0.446645, 0.112423, 0.000057,
 0.483257, 0.399682, 0.116965, 0.000097,
 0.490731, 0.018925, 0.490116, 0.000228,
 0.514914, 0.028119, 0.456461, 0.000506,
 0.253593, 0.689599, 0.052806, 0.004003,
 0.272488, 0.704469, 0.022535, 0.000509,
 0.048645, 0.327726,  0.62155, 0.002079} 


3 236.34504676847695
{0.121162, 0.425445, 0.002288, 0.451105,
 0.039127, 0.952145, 0.004751, 0.003977,
 0.008425, 0.975009, 0.000715, 0.015852,
 0.058427, 0.888071, 0.042855, 0.010647,
 0.311778, 0.660282, 0.026179,  0.00176,
 0.870289, 0.025913, 0.088418,  0.01538,
 0.463399, 0.051741, 0.309746, 0.175114,
 0.178041, 0.359608, 0.086747, 0.375604,
 0.124535, 0.522582, 0.241701, 0.111182,
 0.071367, 0.401175, 0.419908, 0.107549,
 0.006247, 0.423154, 0.563198, 0.007401}
{0.008361, 0.087386,  0.90418, 0.000072,
 0.003757, 0.047613, 0.948614, 0.000016,
 0.170015, 0.304246, 0.525688, 0.000051,
 0.615113, 0.112751, 0.272106,  0.00003,
 0.582322,  0.29876, 0.118901, 0.000017,
 0.462866, 0.406798, 0.130283, 0.000054,
 0.768688, 0.030527, 0.200474, 0.000311,
  0.15268, 0.018343, 0.828604, 0.000373,
 0.066692, 0.917746, 0.015347, 0.000215,
 0.004436, 0.907286, 0.088216, 0.000062,
 0.001007, 0.816821, 0.180468, 0.001704} 


3 305.82721384242564
{0.157312, 0.837266, 0.002666, 0.002756,
  0.02346, 0.965532, 0.000932, 0.010076,
 0.003818, 0.893388, 0.006915, 0.095879,
 0.114492, 0.811341,  0.06943, 0.004738,
 0.653751, 0.272735, 0.048849, 0.024665,
 0.923207, 0.034414, 0.031234, 0.011144,
 0.376628, 0.091383, 0.275011, 0.256978,
 0.020824, 0.358906, 0.061244, 0.559026,
 0.037723, 0.836639, 0.082206, 0.043432,
 0.006835, 0.694804, 0.286701, 0.011659,
 0.000719, 0.402529, 0.592523, 0.004228}
{0.000001, 0.001351, 0.998647,        0,
 0.000349, 0.029173, 0.970477, 0.000001,
 0.031898, 0.146356, 0.821734, 0.000012,
   0.5873, 0.068389, 0.344254, 0.000057,
 0.944565, 0.040693, 0.014741, 0.000001,
 0.421288,  0.45831, 0.120324, 0.000078,
 0.750617, 0.120201, 0.128623, 0.000559,
 0.134604, 0.808269,  0.05698, 0.000147,
 0.051078, 0.857134, 0.091393, 0.000396,
 0.003298, 0.933529, 0.062782, 0.000391,
 0.004308, 0.752469, 0.243121, 0.000101} 


3 386.940108709274
{0.000101, 0.999723,        0, 0.000176,
 0.000032,  0.99988, 0.000001, 0.000087,
 0.001923, 0.995468, 0.000262, 0.002347,
 0.072996, 0.671441, 0.025354, 0.230209,
 0.838709, 0.022996, 0.015171, 0.123124,
 0.654112, 0.062334, 0.028394,  0.25516,
 0.225747, 0.246815, 0.185565, 0.341874,
 0.255898,  0.49613, 0.043717, 0.204255,
 0.048073, 0.798745, 0.081429, 0.071753,
 0.011858,  0.75616, 0.216571, 0.015411,
  0.00516, 0.810697, 0.151483, 0.032659}
{ 0.00009, 0.036814, 0.963095, 0.000001,
 0.023343, 0.013675,  0.96298, 0.000002,
 0.444746, 0.064323, 0.490808, 0.000123,
 0.923013, 0.044248, 0.032739,        0,
 0.915627, 0.079687, 0.004684, 0.000002,
 0.340126, 0.405554,  0.25405,  0.00027,
 0.198507, 0.431691,   0.3697, 0.000103,
 0.393981, 0.476442, 0.129528, 0.000049,
 0.000663, 0.997447, 0.001886, 0.000004,
 0.002789, 0.992969, 0.004214, 0.000028,
 0.000626, 0.948866,  0.05048, 0.000028} 


3 501.6389360697803
{0.235724, 0.492877, 0.000108,  0.27129,
 0.005413,    0.979, 0.000252, 0.015334,
 0.042882, 0.786492, 0.006792, 0.163834,
 0.295362, 0.589403,  0.08673, 0.028504,
 0.940134, 0.043336, 0.011362, 0.005168,
 0.723283, 0.123648, 0.065097, 0.087972,
 0.175049, 0.283646, 0.264836, 0.276469,
 0.152153, 0.170499, 0.143873, 0.533475,
 0.076738, 0.667546, 0.072744, 0.182972,
 0.134235, 0.769384, 0.087872, 0.008509,
 0.042546,  0.33129,  0.62587, 0.000294}
{0.000133, 0.001358, 0.998507, 0.000001,
 0.014578, 0.068918, 0.916485,  0.00002,
  0.85524, 0.118168,  0.02659, 0.000002,
 0.521372, 0.347727, 0.130804, 0.000097,
 0.820749, 0.152696, 0.026525,  0.00003,
 0.404012, 0.379451, 0.216486, 0.000051,
 0.693171, 0.279198, 0.027581, 0.000049,
 0.208425,  0.18539, 0.605868, 0.000316,
 0.610816, 0.203192, 0.185581, 0.000411,
 0.004797, 0.418169, 0.576694,  0.00034,
  0.33617, 0.622084, 0.041718, 0.000028} 


3 367.01457604236595
{0.031245, 0.804141, 0.000145, 0.164469,
 0.006379, 0.989873, 0.000085, 0.003663,
 0.014009, 0.984215, 0.001002, 0.000774,
 0.136867, 0.727562, 0.118976, 0.016595,
 0.128578, 0.837549, 0.012863, 0.021011,
  0.05364, 0.840824, 0.102374, 0.003163,
 0.100522, 0.106344,  0.76137, 0.031764,
 0.083167, 0.198596, 0.167428, 0.550809,
 0.121453, 0.720268, 0.103392, 0.054887,
  0.15759, 0.693123, 0.126017, 0.023269,
 0.006834, 0.300629, 0.686545, 0.005992}
{0.010417, 0.001237, 0.987949, 0.000397,
 0.098309, 0.460726, 0.440928, 0.000038,
  0.00373, 0.665902,  0.33036, 0.000008,
 0.003404, 0.888618, 0.107952, 0.000025,
  0.65633, 0.205199, 0.138465, 0.000006,
 0.468271, 0.328688, 0.203015, 0.000026,
 0.267864, 0.024521, 0.707599, 0.000016,
  0.07609, 0.066262, 0.857624, 0.000023,
 0.490152, 0.086063, 0.423757, 0.000029,
 0.166893, 0.762726, 0.070324, 0.000057,
 0.102721, 0.724378, 0.172887, 0.000013} 


3 295.82918711274266
{0.003597, 0.993886, 0.000001, 0.002516,
 0.001038, 0.998594, 0.000279, 0.000089,
 0.016564,  0.94088,   0.0418, 0.000756,
 0.269311, 0.705015, 0.015797, 0.009877,
 0.761054, 0.166051, 0.048566, 0.024329,
 0.962833, 0.019402, 0.012824, 0.004941,
 0.098659, 0.131938, 0.756036, 0.013368,
 0.122127, 0.422925, 0.108571, 0.346378,
 0.061693, 0.792055, 0.092247, 0.054006,
 0.052604, 0.768055, 0.094138, 0.085203,
 0.000051, 0.187411, 0.810423, 0.002115}
{0.221395, 0.745811, 0.032539, 0.000254,
  0.00292, 0.900365, 0.096701, 0.000014,
 0.000087, 0.878148, 0.121751, 0.000013,
 0.009787, 0.806926, 0.183257,  0.00003,
 0.501353, 0.283673, 0.214969, 0.000005,
 0.321375, 0.474682, 0.203936, 0.000007,
 0.113811, 0.255197, 0.630941, 0.000051,
 0.003294, 0.037018, 0.959687, 0.000001,
 0.183348, 0.399969, 0.416662, 0.000021,
 0.228256, 0.054356, 0.717382, 0.000006,
  0.92412, 0.007534, 0.068345, 0.000001} 


3 363.2256539656742
{0.000075, 0.999262, 0.000155, 0.000508,
 0.000024, 0.999671, 0.000282, 0.000023,
 0.001547, 0.995439, 0.002743, 0.000271,
 0.240288, 0.600453, 0.153338, 0.005921,
 0.145339, 0.409524, 0.435258, 0.009879,
 0.492398, 0.415435, 0.067395, 0.024772,
 0.202348,  0.32885,  0.24724, 0.221562,
 0.320116, 0.405138, 0.048756,  0.22599,
 0.154798, 0.665236,  0.09161, 0.088357,
 0.006894, 0.804009, 0.140141, 0.048956,
 0.002662, 0.147192,  0.84314, 0.007006}
{0.088618,  0.35353, 0.557825, 0.000026,
 0.002196, 0.641253, 0.356545, 0.000005,
 0.001212, 0.941026, 0.057756, 0.000005,
 0.070101, 0.503907, 0.425987, 0.000005,
 0.574585, 0.330226, 0.095187, 0.000003,
 0.349399,  0.48044, 0.170127, 0.000035,
 0.007564, 0.785623, 0.206809, 0.000004,
 0.042705, 0.260546, 0.696741, 0.000008,
 0.512877, 0.258322, 0.228799, 0.000002,
 0.808809, 0.002891, 0.188298, 0.000002,
 0.375259, 0.000189, 0.624544, 0.000008} 


3 355.7988439443514
{0.000123, 0.999692, 0.000139, 0.000046,
 0.000066, 0.999599, 0.000267, 0.000069,
 0.126301, 0.830453, 0.022138, 0.021109,
 0.243828, 0.536272, 0.216797, 0.003102,
 0.544417, 0.417098, 0.036363, 0.002122,
 0.495746, 0.220949, 0.264294, 0.019011,
 0.167071, 0.372711, 0.441719, 0.018499,
  0.05096, 0.365592, 0.070125, 0.513323,
 0.033943,  0.77462, 0.172091, 0.019346,
 0.030005, 0.616012, 0.234334, 0.119649,
 0.007926,  0.15527,  0.75159, 0.085214}
{0.011454, 0.166506,  0.82196,  0.00008,
 0.021233, 0.390244, 0.588519, 0.000004,
 0.015534,  0.82911, 0.155356,        0,
 0.304439, 0.661152, 0.034408, 0.000001,
 0.427209, 0.430083, 0.142699, 0.000009,
 0.254974, 0.561219, 0.183792, 0.000016,
 0.100527,  0.35736, 0.542091, 0.000022,
 0.233344, 0.434001, 0.332641, 0.000014,
 0.079187, 0.334029, 0.586777, 0.000008,
 0.582147, 0.001033, 0.416812, 0.000007,
 0.204386, 0.000857, 0.794734, 0.000024} 


3 296.55264971060404
{0.001735, 0.997945, 0.000302, 0.000018,
 0.004327, 0.992275, 0.001754, 0.001644,
 0.295748, 0.643517, 0.054658, 0.006077,
 0.236802,  0.60247, 0.149416, 0.011312,
 0.081975,  0.62951, 0.287703, 0.000812,
 0.288342, 0.064248, 0.645903, 0.001507,
  0.10652, 0.258736, 0.598342, 0.036402,
 0.068075, 0.136526,  0.10642, 0.688978,
 0.068862, 0.268708, 0.538732, 0.123698,
 0.029375, 0.556425, 0.096472, 0.317729,
  0.01611,  0.06937, 0.913856, 0.000663}
{0.004007, 0.799869, 0.196122, 0.000002,
 0.021312, 0.299395, 0.679288, 0.000005,
 0.035503, 0.919861, 0.044635, 0.000001,
 0.143632, 0.340583, 0.515782, 0.000003,
 0.457587, 0.244419, 0.297985, 0.000009,
 0.212468, 0.597897, 0.189496,  0.00014,
 0.190912, 0.211824, 0.597226, 0.000038,
 0.143172,  0.24473, 0.612067,  0.00003,
 0.113381, 0.305173, 0.581439, 0.000007,
 0.023715, 0.004286, 0.971993, 0.000006,
  0.00073, 0.000032, 0.999237, 0.000001} 


3 224.89813282778232
{0.047932, 0.940281,  0.00937, 0.002416,
 0.120328, 0.795157, 0.080072, 0.004443,
 0.047624, 0.924065, 0.024085, 0.004226,
 0.634081, 0.210813, 0.152524, 0.002582,
 0.559664,   0.0266, 0.408427, 0.005309,
 0.063957, 0.235632, 0.688061,  0.01235,
 0.128364, 0.185175, 0.659394, 0.027067,
 0.310818, 0.088112, 0.079596, 0.521474,
  0.08002, 0.338598, 0.423341, 0.158041,
 0.067354, 0.709506, 0.147408, 0.075732,
 0.253265, 0.350397, 0.391632, 0.004706}
{0.066946, 0.014566, 0.918486, 0.000002,
 0.619464, 0.228651, 0.151872, 0.000014,
 0.311657, 0.479399, 0.208937, 0.000007,
 0.800154, 0.034991, 0.164853, 0.000002,
 0.741233, 0.143777, 0.114873, 0.000116,
 0.202696, 0.594228, 0.203065, 0.000012,
 0.011766, 0.244492, 0.743739, 0.000002,
 0.055673,  0.36355, 0.580743, 0.000034,
 0.058653, 0.365763,  0.57557, 0.000014,
 0.070419, 0.004365, 0.925216,        0,
  0.06626, 0.547374, 0.386365, 0.000001} 


3 153.58807094664255
{0.072643, 0.900308, 0.026291, 0.000758,
 0.137417, 0.839768, 0.022238, 0.000576,
 0.780537, 0.089978,  0.12757, 0.001916,
 0.454702, 0.057667,  0.48702, 0.000612,
 0.140009, 0.302262, 0.550901, 0.006828,
 0.172833, 0.610563, 0.202836, 0.013767,
 0.090842, 0.360653, 0.489443, 0.059062,
 0.054613, 0.091317, 0.282783, 0.571287,
 0.064079, 0.381832, 0.363427, 0.190662,
 0.131958, 0.485321, 0.154357, 0.228364,
 0.091283, 0.433521, 0.432888, 0.042308}
{0.636272, 0.304728, 0.058998, 0.000002,
 0.456334, 0.445719, 0.097943, 0.000004,
 0.659419,  0.12838,   0.2122, 0.000001,
 0.508515, 0.245945, 0.245539, 0.000002,
 0.732387, 0.182529, 0.085073, 0.000011,
 0.149638, 0.663879, 0.186468, 0.000016,
 0.027448, 0.816973, 0.155574, 0.000006,
 0.045238,   0.5363, 0.418456, 0.000005,
 0.069473, 0.436128, 0.494398, 0.000001,
 0.081702, 0.581483, 0.336812, 0.000003,
 0.097512, 0.128217,  0.77427, 0.000001} 


3 124.1295528392096
{0.083073,  0.87429, 0.042155, 0.000481,
 0.341531, 0.185091, 0.468028,  0.00535,
 0.495184, 0.199486, 0.301064, 0.004266,
 0.301709, 0.170569, 0.517321, 0.010401,
 0.138158,   0.2432,  0.60494, 0.013702,
 0.082291, 0.041991, 0.865164, 0.010554,
 0.080508, 0.263377,  0.49287, 0.163245,
  0.02235, 0.259358, 0.208626, 0.509666,
 0.185945,   0.2328, 0.359455, 0.221801,
 0.332944,  0.28113, 0.185536,  0.20039,
  0.06902, 0.569261, 0.334989, 0.026731}
{0.564627, 0.047864, 0.387503, 0.000007,
 0.347015, 0.092481, 0.560498, 0.000006,
  0.32097, 0.117126, 0.561902, 0.000002,
 0.625753, 0.165346, 0.208897, 0.000004,
 0.818458, 0.092693, 0.088834, 0.000015,
 0.190468,  0.68701, 0.122506, 0.000016,
 0.018893, 0.817807, 0.163295, 0.000005,
  0.03078, 0.294531, 0.674672, 0.000016,
  0.02465, 0.523153, 0.452189, 0.000007,
 0.098502, 0.530887, 0.370606, 0.000004,
  0.38517, 0.443838, 0.170989, 0.000003} 


3 102.41612707056393
{0.071489, 0.179502, 0.747092, 0.001917,
  0.16888, 0.317259, 0.512069, 0.001792,
 0.102852, 0.246588, 0.633187, 0.017373,
 0.130411,  0.13455, 0.713498, 0.021541,
 0.034822, 0.014897, 0.943263, 0.007018,
 0.026678,  0.14338, 0.805917, 0.024025,
 0.117322, 0.249874, 0.486955, 0.145848,
 0.048346, 0.112063, 0.184355, 0.655236,
 0.177744, 0.234348, 0.319686, 0.268222,
 0.251867,  0.39929, 0.195753, 0.153091,
 0.054472, 0.469828, 0.466237, 0.009462}
{0.384919, 0.088945, 0.526133, 0.000002,
 0.105443, 0.276324, 0.618232, 0.000002,
 0.117696, 0.323978,  0.55832, 0.000006,
 0.315978, 0.590216, 0.093797, 0.000008,
  0.77664, 0.158006,  0.06535, 0.000004,
 0.106381, 0.584698, 0.308915, 0.000005,
  0.07764, 0.425204, 0.497152, 0.000004,
 0.040174,  0.65461, 0.305214, 0.000002,
 0.041344, 0.326225, 0.632429, 0.000002,
 0.125886, 0.212853, 0.661261,        0,
 0.013379, 0.151398, 0.835223,        0} 


3 88.03442686503939
{0.150296,  0.31416, 0.535102, 0.000442,
 0.086007, 0.456886, 0.455143, 0.001963,
 0.105894, 0.721271, 0.162349, 0.010486,
 0.030891,  0.14067, 0.817499, 0.010941,
 0.043832, 0.016867, 0.934851,  0.00445,
 0.090917, 0.035326, 0.823364, 0.050393,
  0.09971, 0.207305, 0.529009, 0.163976,
 0.043667, 0.168919, 0.262992, 0.524422,
 0.084469, 0.220451, 0.260807, 0.434272,
 0.060906, 0.670194, 0.236296, 0.032604,
 0.042066, 0.909315, 0.042246, 0.006373}
{0.060489, 0.217587, 0.721921, 0.000003,
 0.129782, 0.163279, 0.706937, 0.000002,
 0.356941, 0.281483, 0.361574, 0.000002,
 0.224387, 0.430004, 0.345588, 0.000022,
  0.45984, 0.302183, 0.237934, 0.000043,
 0.097827, 0.697373, 0.204792, 0.000008,
 0.037034,  0.91664, 0.046323, 0.000003,
 0.029999, 0.692771, 0.277225, 0.000005,
 0.026152, 0.538152, 0.435695,        0,
 0.004977, 0.222581, 0.772442,        0,
 0.012489, 0.582435, 0.405076,        0} 


3 137.82464113643724
{0.028293, 0.078597, 0.892496, 0.000614,
 0.071119, 0.029917, 0.895104, 0.003861,
 0.115129,  0.04948, 0.824907, 0.010484,
 0.089404, 0.318391, 0.584133, 0.008072,
 0.286686, 0.519571, 0.103933, 0.089811,
 0.200926, 0.264121, 0.124806, 0.410146,
 0.137774, 0.204286, 0.410105, 0.247835,
 0.048851, 0.131018,  0.14141, 0.678722,
 0.118773, 0.242857, 0.330517, 0.307852,
 0.011778, 0.299334, 0.288912, 0.399976,
 0.001344, 0.408186, 0.246716, 0.343755}
{0.062058, 0.388897, 0.549044, 0.000001,
 0.065303, 0.283304,  0.65139, 0.000003,
 0.043723, 0.198808, 0.757456, 0.000013,
 0.035208, 0.863571, 0.101179, 0.000042,
 0.477498, 0.323314,  0.19917, 0.000018,
 0.066988,  0.48342,  0.44959, 0.000001,
 0.077151,  0.50975, 0.413092, 0.000007,
 0.015198, 0.334209,  0.65059, 0.000002,
 0.002155,  0.49353, 0.504315,        0,
 0.003331, 0.213465, 0.783204,        0,
 0.005013,  0.72636, 0.268626, 0.000001} 


3 147.90534943670554
{0.104385, 0.017265, 0.875221, 0.003129,
 0.025594, 0.007722,  0.95401, 0.012674,
 0.137709, 0.056457, 0.799436, 0.006397,
 0.104641,  0.44597, 0.431814, 0.017575,
 0.074046, 0.418523, 0.062421,  0.44501,
 0.033824, 0.629713, 0.272072, 0.064391,
 0.048547, 0.545869, 0.272113, 0.133471,
  0.07091, 0.146486, 0.367829, 0.414775,
  0.15766, 0.342825, 0.393532, 0.105982,
 0.009634, 0.400284, 0.490533, 0.099549,
 0.000674, 0.409272, 0.376175, 0.213879}
{0.016679, 0.078087, 0.905233, 0.000001,
 0.022484, 0.082701, 0.894814, 0.000001,
 0.105417, 0.558428, 0.336059, 0.000096,
 0.249827, 0.635371, 0.114791, 0.000012,
 0.460581, 0.350026, 0.189386, 0.000006,
 0.056167, 0.368878, 0.574948, 0.000006,
 0.015367, 0.240095, 0.744535, 0.000003,
 0.005007, 0.607002, 0.387992,        0,
 0.019329, 0.803034, 0.177637,        0,
 0.005376, 0.944578, 0.050045, 0.000001,
 0.001198, 0.957701, 0.041099, 0.000002} 


3 188.68020730140228
{0.013533, 0.002241, 0.982099, 0.002127,
 0.183286, 0.036616, 0.778685, 0.001413,
 0.206355, 0.376489, 0.413513, 0.003643,
 0.258191, 0.482157, 0.243281, 0.016371,
 0.128545, 0.826367, 0.030804, 0.014285,
 0.160832, 0.677181, 0.046603, 0.115384,
 0.024202, 0.568704, 0.333619, 0.073475,
 0.021952, 0.259673, 0.248089, 0.470287,
 0.152965,  0.30775, 0.442947, 0.096337,
 0.006165, 0.508621, 0.413891, 0.071324,
 0.028457, 0.676265, 0.195752, 0.099526}
{0.013532, 0.026658, 0.959809,        0,
 0.001405, 0.095047, 0.903547, 0.000001,
 0.058358, 0.577385,  0.36425, 0.000007,
 0.097923, 0.392562, 0.509507, 0.000009,
 0.460327, 0.289831, 0.249835, 0.000006,
 0.072256, 0.582206, 0.345513, 0.000025,
 0.045607,  0.45601, 0.498382,        0,
  0.03056, 0.279674, 0.689766,        0,
 0.104997, 0.847108, 0.047894, 0.000001,
 0.001741, 0.792391, 0.205867,        0,
 0.006838, 0.529218, 0.463942, 0.000001} 


3 187.16722115701052
{0.263664, 0.066099, 0.668697, 0.001541,
 0.396947, 0.038391, 0.545649, 0.019014,
 0.088212, 0.387214, 0.514948, 0.009626,
 0.325188, 0.352245, 0.317471, 0.005096,
 0.201828, 0.232903, 0.470899, 0.094371,
 0.078661, 0.369428, 0.350783, 0.201128,
 0.035016, 0.367455, 0.491075, 0.106454,
 0.019101, 0.147978, 0.620245, 0.212676,
 0.179617, 0.512386, 0.231264, 0.076733,
 0.048077, 0.724306, 0.128643, 0.098974,
 0.030499, 0.839038, 0.116333,  0.01413}
{0.005679, 0.194908, 0.799412, 0.000002,
 0.052965, 0.250615, 0.696418, 0.000002,
 0.021891, 0.202161, 0.775947, 0.000001,
 0.254417, 0.335007,  0.41057, 0.000006,
 0.361586, 0.312692, 0.325715, 0.000008,
 0.079924,  0.54209, 0.377982, 0.000004,
  0.03327, 0.102273, 0.864456, 0.000001,
 0.012113, 0.690162, 0.297724,        0,
 0.001827, 0.261397, 0.736776,        0,
 0.003156, 0.834958, 0.161886,        0,
 0.000981, 0.953635, 0.045383,        0} 


3 148.03777264092423
{0.273322, 0.257956, 0.403149, 0.065573,
 0.156298, 0.406364, 0.383439, 0.053899,
 0.292388, 0.614847, 0.082483, 0.010282,
 0.409313, 0.141328, 0.350045, 0.099314,
 0.110963, 0.270501, 0.322967, 0.295569,
 0.023396, 0.064505, 0.803809,  0.10829,
 0.010048, 0.456451, 0.473981, 0.059519,
 0.030048, 0.312916, 0.487397, 0.169639,
 0.086465, 0.573251, 0.111036, 0.229248,
  0.05187, 0.741405, 0.131219, 0.075506,
 0.101489, 0.378038, 0.471182, 0.049291}
{0.036683, 0.494804, 0.468513,        0,
 0.003917, 0.256135, 0.739948,        0,
 0.017608, 0.647705, 0.334687,        0,
 0.201058, 0.410443, 0.388498, 0.000001,
 0.331019, 0.282924, 0.386055, 0.000002,
 0.060391, 0.397699, 0.541908, 0.000002,
 0.012968, 0.754409, 0.232622, 0.000001,
 0.016242, 0.052636, 0.931121,        0,
 0.033771, 0.626222, 0.340005, 0.000001,
 0.001285, 0.980163, 0.018551, 0.000001,
 0.000428, 0.996442,  0.00313,        0} 


3 155.50283410255295
{0.216728, 0.538743, 0.029654, 0.214875,
 0.136636, 0.728862, 0.063572,  0.07093,
 0.189992, 0.724248, 0.074034, 0.011727,
 0.462854, 0.143161, 0.299933, 0.094052,
  0.02027,  0.10986, 0.803408, 0.066462,
 0.059194, 0.409813, 0.501462, 0.029531,
 0.012839, 0.440776,  0.47854, 0.067845,
 0.064764, 0.265843, 0.343496, 0.325897,
 0.092974, 0.785605, 0.046186, 0.075235,
 0.049649, 0.787918, 0.148015, 0.014418,
 0.030164, 0.521105,  0.44265,  0.00608}
{0.004623, 0.470718, 0.524659,        0,
 0.016678, 0.455308, 0.528013,        0,
 0.134512, 0.319359, 0.546127, 0.000002,
 0.585568, 0.093373, 0.321056, 0.000002,
 0.418887, 0.072248, 0.508862, 0.000003,
 0.122922, 0.501143,  0.37593, 0.000006,
  0.02383, 0.176773, 0.799395, 0.000001,
 0.017252, 0.187315, 0.795434,        0,
 0.001206, 0.970051, 0.028743,        0,
 0.000377, 0.997762, 0.001861,        0,
 0.000105, 0.972429, 0.027466,        0} 


3 171.63916812791967
{0.427027, 0.281803, 0.074771, 0.216399,
 0.225694, 0.542994, 0.203041,  0.02827,
 0.361364, 0.154517, 0.194687, 0.289433,
 0.223446, 0.249048, 0.473766, 0.053739,
 0.348155, 0.098283, 0.499426, 0.054136,
 0.024584, 0.514115, 0.424188, 0.037113,
 0.050823, 0.276696, 0.430682, 0.241799,
 0.059755, 0.185431, 0.294818, 0.459995,
 0.149034,  0.71975, 0.074931, 0.056284,
  0.02233, 0.810837, 0.159837, 0.006996,
 0.013311, 0.551187, 0.434444, 0.001058}
{0.014433, 0.277533, 0.708034,        0,
 0.040241,  0.06312, 0.896639,        0,
 0.322246, 0.104096, 0.573658,        0,
 0.448898, 0.104153, 0.446946, 0.000003,
 0.475785, 0.096693, 0.427519, 0.000003,
 0.146815, 0.334502, 0.518677, 0.000005,
  0.23174, 0.116141, 0.652118, 0.000001,
 0.006175, 0.517155, 0.476669,        0,
 0.000119, 0.950814, 0.049067,        0,
  0.00035, 0.922119, 0.077531, 0.000001,
 0.000111, 0.963856, 0.036032,        0} 


3 208.01868553651047
{0.222219,  0.04715, 0.612939, 0.117692,
 0.302405, 0.320004, 0.122357, 0.255234,
 0.439007, 0.340461,  0.18951, 0.031023,
 0.111289, 0.618034, 0.258282, 0.012396,
 0.128468, 0.645792,  0.19722,  0.02852,
 0.244146, 0.177694, 0.479788, 0.098372,
 0.157804, 0.391404,  0.35648, 0.094312,
 0.252996, 0.308427, 0.078703, 0.359874,
 0.160524, 0.762257, 0.059675, 0.017543,
 0.106335, 0.683958, 0.196585, 0.013123,
 0.012139, 0.933123, 0.053042, 0.001695}
{0.058519,  0.07104, 0.870441,        0,
 0.187812, 0.090602, 0.721586,        0,
 0.251694, 0.030534, 0.717772,        0,
 0.272968, 0.032578, 0.694451, 0.000003,
 0.452858,  0.02983, 0.517309, 0.000002,
 0.174142, 0.254008, 0.571849, 0.000001,
 0.021733, 0.430075, 0.548192,        0,
  0.00124, 0.777157, 0.221603,        0,
 0.000291, 0.990204, 0.009505,        0,
 0.000024, 0.964911, 0.035065,        0,
 0.000055, 0.976275,  0.02367,        0} 


3 268.4721109777917
{0.358725, 0.574874, 0.061691,  0.00471,
 0.478405, 0.009003, 0.508611, 0.003981,
 0.185891, 0.113828, 0.698605, 0.001675,
 0.267295, 0.518229, 0.202396, 0.012079,
 0.111376, 0.119926, 0.065164, 0.703534,
 0.042831, 0.249285, 0.046851, 0.661033,
 0.045789, 0.242837, 0.568268, 0.143105,
 0.030982, 0.442806, 0.066523,  0.45969,
   0.1145, 0.602541, 0.214917, 0.068043,
 0.043576, 0.866992, 0.085175, 0.004258,
 0.002564, 0.861722, 0.134266, 0.001448}
{ 0.00452, 0.072518, 0.922961,        0,
 0.013956, 0.075762, 0.910282,        0,
 0.017997, 0.027001, 0.955002,        0,
 0.230421, 0.043096, 0.726483, 0.000001,
 0.692483, 0.042405, 0.265112,        0,
 0.196573, 0.358702, 0.444725,        0,
 0.006128, 0.766173, 0.227699,        0,
 0.001038, 0.613684, 0.385278,        0,
 0.000029,  0.94976,  0.05021,        0,
  0.00009,  0.87801, 0.121901,        0,
 0.000071, 0.895093, 0.104835,        0} 


3 313.6748575916526
{0.958488, 0.001183, 0.040316, 0.000012,
 0.155228, 0.001672, 0.841977, 0.001123,
 0.006007, 0.033598, 0.951823, 0.008571,
 0.095852, 0.634767, 0.216295, 0.053086,
 0.058093,  0.45097, 0.375889, 0.115048,
 0.290257, 0.120276, 0.229517,  0.35995,
 0.068604,   0.3837, 0.419119, 0.128578,
 0.014755, 0.705958, 0.062285, 0.217002,
 0.114977, 0.539001, 0.274549, 0.071474,
 0.010494, 0.945102, 0.029576, 0.014829,
 0.001398, 0.829064, 0.142148,  0.02739}
{0.233466, 0.611318, 0.155212, 0.000004,
 0.119947, 0.147822, 0.732231,        0,
 0.601949, 0.058938, 0.339113,        0,
 0.378227, 0.020345, 0.601427,        0,
 0.729783, 0.012152, 0.258064,        0,
  0.31671, 0.417453, 0.265837,        0,
 0.011992, 0.263204, 0.724803,        0,
 0.000506, 0.278174,  0.72132,        0,
 0.000055, 0.706227, 0.293718,        0,
 0.000029, 0.062406, 0.937565,        0,
 0.042609, 0.266154, 0.691237,        0} 


3 469.93071159923767
{0.013517, 0.000046, 0.984423, 0.002014,
 0.003397, 0.001184, 0.995224, 0.000195,
  0.02947, 0.023422, 0.922254, 0.024854,
  0.11968, 0.350472, 0.510869, 0.018979,
 0.304698, 0.352727, 0.308425,  0.03415,
 0.024678, 0.086806, 0.754438, 0.134079,
  0.05237, 0.493733, 0.427856,  0.02604,
 0.103118, 0.754209, 0.068855, 0.073817,
 0.058558, 0.778417, 0.120695, 0.042331,
 0.001432, 0.886411,  0.07882, 0.033338,
 0.000017, 0.868455,  0.11802, 0.013508}
{0.562579,  0.34272, 0.094701,        0,
 0.708408, 0.215635, 0.075957,        0,
 0.891599, 0.039549, 0.068852,        0,
 0.997364, 0.001368, 0.001267,        0,
 0.941377,  0.00727, 0.051353,        0,
 0.435283, 0.236703, 0.328014,        0,
 0.057444, 0.794527, 0.148029,        0,
 0.000389, 0.175475, 0.824136,        0,
   0.0002, 0.758682, 0.241119,        0,
 0.006233, 0.748313, 0.245453,        0,
 0.010858, 0.934093, 0.055049,        0} 


3 410.27940459640047
{0.010218, 0.016181, 0.969102, 0.004498,
 0.005268, 0.126777, 0.860497, 0.007458,
 0.072499, 0.323219, 0.601505, 0.002776,
 0.128162, 0.165014, 0.705778, 0.001045,
 0.635239,  0.17933, 0.181081, 0.004351,
 0.564918, 0.271439, 0.159217, 0.004426,
 0.092857, 0.631802,  0.24641, 0.028932,
 0.098586, 0.702587, 0.150115, 0.048711,
 0.074531, 0.637683, 0.191771, 0.096014,
 0.010368, 0.443472,  0.45083,  0.09533,
 0.000289, 0.665102, 0.250795, 0.083815}
{0.981978, 0.017792, 0.000231,        0,
 0.988651, 0.010123, 0.001227,        0,
 0.993034, 0.005981, 0.000985,        0,
 0.999127, 0.000442,  0.00043,        0,
 0.528534, 0.067756, 0.403709,        0,
 0.507159, 0.138008, 0.354834,        0,
 0.003257, 0.067189, 0.929554,        0,
 0.001183, 0.079437,  0.91938,        0,
 0.003158, 0.590367, 0.406474,        0,
 0.002818, 0.221743, 0.775438,        0,
 0.000025, 0.008341, 0.991635,        0} 


3 445.49022287637104
{0.000628, 0.013334, 0.913678,  0.07236,
 0.000778, 0.018493, 0.977113, 0.003615,
 0.000066, 0.000886, 0.998879, 0.000169,
 0.141615, 0.234303,  0.62088, 0.003202,
 0.322792, 0.227181, 0.431953, 0.018074,
  0.01865, 0.668112, 0.275468, 0.037769,
 0.016265, 0.678535, 0.242821, 0.062379,
 0.094529, 0.723562, 0.050719, 0.131189,
 0.062342, 0.680675, 0.166577, 0.090406,
 0.002306, 0.887212, 0.078267, 0.032215,
 0.000028, 0.454645, 0.531862, 0.013465}
{0.983004, 0.015369, 0.001627,        0,
 0.790092, 0.048241, 0.161666,        0,
 0.822959, 0.000581,  0.17646,        0,
  0.91676, 0.018249, 0.064991, 0.000001,
 0.662734, 0.049744, 0.287522,        0,
 0.538799, 0.107432, 0.353769,        0,
 0.103545,  0.41486, 0.481586, 0.000009,
 0.243115, 0.237622, 0.519263,        0,
 0.003856,  0.23634, 0.759804,        0,
 0.000217, 0.147932,  0.85185,        0,
 0.000424, 0.793227, 0.206349,        0} 


3 416.4654294517389
{0.011456, 0.069903, 0.917838, 0.000803,
 0.000032, 0.000832, 0.998316, 0.000821,
 0.000158, 0.000245, 0.999518, 0.000079,
 0.178641, 0.207819, 0.588419, 0.025122,
 0.022864, 0.914788, 0.022048,   0.0403,
 0.005444, 0.992812, 0.001497, 0.000247,
 0.017727, 0.672882, 0.285852,  0.02354,
 0.011422, 0.925751, 0.019631, 0.043196,
  0.07122, 0.734515, 0.144033, 0.050232,
 0.000503, 0.901199, 0.087715, 0.010582,
  0.00001, 0.103635, 0.894978, 0.001378}
{0.127752, 0.859065, 0.013182,        0,
 0.426706, 0.414095, 0.159198,        0,
 0.239797, 0.333865, 0.426338,        0,
 0.624926, 0.066122, 0.308951,        0,
 0.579396, 0.081294,  0.33931,        0,
 0.482282, 0.153512, 0.364204, 0.000001,
 0.108423,  0.07965, 0.811928,        0,
 0.024722, 0.401433, 0.573844,        0,
 0.000029, 0.985237, 0.014734,        0,
  0.00011, 0.971939, 0.027951,        0,
 0.000011, 0.647718, 0.352271,        0} 


3 441.0377545854245
{       0, 0.000028, 0.999772,   0.0002,
 0.000007,  0.00002, 0.999955, 0.000018,
 0.012318, 0.005515, 0.919137,  0.06303,
 0.141241, 0.237094, 0.616894, 0.004771,
 0.366938, 0.224696, 0.384358, 0.024007,
 0.014577,  0.91639, 0.063406, 0.005627,
 0.041072, 0.516828, 0.423026, 0.019074,
 0.066095, 0.701882, 0.088109, 0.143914,
 0.021711, 0.785662, 0.153993, 0.038633,
 0.014181, 0.443847, 0.332095, 0.209876,
 0.000095, 0.557191, 0.439178, 0.003536}
{0.873603, 0.112203, 0.014195,        0,
 0.233696, 0.725532, 0.040772,        0,
 0.880579, 0.090631,  0.02879,        0,
 0.910861, 0.057465, 0.031674,        0,
 0.651773, 0.082624, 0.265601, 0.000001,
 0.393653, 0.281964, 0.324382, 0.000001,
  0.00721,  0.45188, 0.540909,        0,
 0.000008, 0.152977, 0.847016,        0,
 0.000157, 0.969826, 0.030017,        0,
 0.000001,  0.86237, 0.137629,        0,
 0.000001, 0.753402, 0.246596,        0} 


3 586.9795497744284
{       0,        0, 0.999999,        0,
 0.000266,  0.00043, 0.998025, 0.001279,
 0.013145,  0.00226, 0.982764, 0.001831,
 0.402774, 0.357988, 0.213023, 0.026216,
 0.028153, 0.598858, 0.368323, 0.004666,
 0.016463, 0.317358, 0.393979,   0.2722,
 0.004332, 0.562475, 0.406991, 0.026202,
 0.000474, 0.666409, 0.092324, 0.240793,
 0.024296, 0.715637, 0.139694, 0.120374,
  0.01215, 0.358209, 0.502042, 0.127599,
 0.249608, 0.198756, 0.523463, 0.028174}
{0.689467, 0.301339, 0.009194,        0,
 0.917365, 0.066145, 0.016489, 0.000001,
  0.82988, 0.002637, 0.167482, 0.000001,
 0.319354, 0.005575,  0.67507, 0.000001,
 0.681889,  0.08918,  0.22893, 0.000001,
 0.368117, 0.330792,  0.30109, 0.000001,
 0.000394, 0.754039, 0.245566, 0.000001,
 0.000759, 0.605689, 0.393532,  0.00002,
 0.000002, 0.958182, 0.041816,        0,
        0, 0.952833, 0.047167,        0,
        0, 0.998593, 0.001407,        0} 


3 729.6638838415021
{0.009005, 0.052645, 0.732936, 0.205414,
 0.081332, 0.036382, 0.395382, 0.486904,
 0.459541, 0.500644, 0.001273, 0.038543,
 0.147819, 0.604639, 0.200107, 0.047434,
 0.002038,   0.7666,  0.00926, 0.222103,
  0.00918, 0.915456,  0.06351, 0.011854,
 0.003473, 0.445674, 0.452083, 0.098771,
 0.004923, 0.683661, 0.066415, 0.245001,
 0.001667, 0.641551,  0.14281, 0.213972,
 0.009421, 0.891557, 0.071377, 0.027646,
 0.000297, 0.990531, 0.008914, 0.000258}
{0.132035, 0.864356, 0.003609,        0,
 0.987414, 0.010834, 0.001753,        0,
 0.986844, 0.007277, 0.005879,        0,
 0.281363,  0.35192, 0.366708, 0.000008,
 0.653928, 0.141865, 0.204205, 0.000002,
 0.441266,   0.3774,  0.18121, 0.000124,
 0.014944,  0.97955,   0.0055, 0.000006,
 0.000547,  0.51303, 0.486421, 0.000002,
 0.000071, 0.971566, 0.028364,        0,
 0.000001, 0.997536, 0.002463,        0,
        0, 0.999358, 0.000642,        0} 


3 534.831531126371
{0.050099, 0.001522, 0.930049, 0.018329,
 0.854251, 0.023843, 0.107801, 0.014104,
 0.563384, 0.210866, 0.219052, 0.006698,
 0.216619, 0.717733, 0.062313, 0.003335,
 0.086992, 0.033575, 0.867049, 0.012384,
 0.091059, 0.163188, 0.502813, 0.242939,
 0.019642,  0.85823, 0.104107, 0.018021,
  0.00101, 0.641155,  0.17712, 0.180715,
  0.00145, 0.779419,  0.18918,  0.02995,
 0.002667, 0.985637, 0.011627, 0.000069,
 0.002942, 0.993703,  0.00294, 0.000415}
{0.998919, 0.000637, 0.000444,        0,
 0.964733,  0.01481, 0.020457,        0,
 0.865612, 0.006723, 0.127665,        0,
 0.787537,  0.01928, 0.193182, 0.000001,
 0.333736,  0.19153, 0.474582, 0.000152,
 0.383305, 0.447764, 0.168628, 0.000303,
 0.001802, 0.733509, 0.264377, 0.000312,
 0.004559, 0.078359, 0.917081, 0.000001,
  0.00009,  0.98615, 0.013761,        0,
 0.000083,  0.99793, 0.001987,        0,
 0.000093, 0.764884, 0.235024,        0} 


3 543.1202873816842
{ 0.26908, 0.019199, 0.403011,  0.30871,
 0.080116, 0.379818, 0.104785,  0.43528,
 0.018499,  0.77727, 0.199401,  0.00483,
 0.023349, 0.804193, 0.168958, 0.003499,
 0.008044, 0.077026, 0.893637, 0.021293,
 0.162187, 0.131847, 0.537524, 0.168442,
 0.014516, 0.574392, 0.354427, 0.056665,
 0.014918, 0.311677, 0.570902, 0.102504,
 0.057003, 0.695775, 0.244483, 0.002739,
  0.00296, 0.895954, 0.072929, 0.028157,
 0.001123, 0.929903, 0.050869, 0.018104}
{0.980486, 0.014302, 0.005212,        0,
 0.999196, 0.000034, 0.000771,        0,
 0.974182, 0.005077, 0.020741,        0,
 0.848404, 0.003526,  0.14807,        0,
 0.470779, 0.257829, 0.271363, 0.000029,
 0.561853, 0.341985, 0.095768, 0.000394,
 0.346677, 0.519312,  0.13394, 0.000072,
 0.099586, 0.166355, 0.734053, 0.000006,
 0.018448, 0.654924, 0.326625, 0.000003,
 0.000106, 0.014017, 0.985877,        0,
        0,  0.03258,  0.96742,        0} 


3 614.2848645175188
{0.300493, 0.570659, 0.051754, 0.077093,
 0.001737, 0.103654, 0.834803, 0.059805,
 0.031753,  0.06715, 0.463322, 0.437775,
 0.000884, 0.763533, 0.199154, 0.036428,
 0.002514, 0.276602, 0.042121, 0.678763,
  0.00003, 0.673602,  0.29139, 0.034977,
 0.013127, 0.566342, 0.265294, 0.155236,
 0.003336, 0.726197, 0.077156, 0.193311,
 0.150546,  0.68312, 0.153682, 0.012651,
 0.001838, 0.971179, 0.026819, 0.000165,
 0.001049, 0.986888, 0.011932, 0.000131}
{0.746675, 0.000007,  0.25331, 0.000008,
 0.740251, 0.000105, 0.259643,        0,
 0.987657,        0, 0.012343,        0,
 0.991016, 0.000112, 0.008871, 0.000001,
 0.551497, 0.236537, 0.211954, 0.000012,
 0.523999, 0.368009, 0.107964, 0.000029,
 0.235359, 0.323022,  0.44125,  0.00037,
 0.007612, 0.028906, 0.963481,        0,
 0.000296, 0.043919, 0.955784,        0,
        0, 0.443191, 0.556808,        0,
        0, 0.237943, 0.762057,        0} 


3 1049.6890999170023
{0.000017, 0.003204,  0.99114, 0.005638,
 0.000352,   0.0001, 0.351895, 0.647653,
 0.001151, 0.000105, 0.042178, 0.956566,
 0.043625, 0.476948, 0.417125, 0.062302,
 0.000659, 0.684813, 0.310763, 0.003766,
 0.000319, 0.851246, 0.130315,  0.01812,
 0.005734, 0.749003, 0.234499, 0.010764,
 0.071943,  0.57988, 0.061218, 0.286959,
 0.072079, 0.774684, 0.142331, 0.010906,
 0.218533, 0.579531, 0.200825, 0.001111,
 0.848825, 0.056989, 0.013558, 0.080628}
{ 0.38284, 0.000009, 0.617151,        0,
  0.99779,        0,  0.00221,        0,
 0.967112,        0, 0.032888,        0,
 0.413357, 0.000333, 0.586309,        0,
 0.648752, 0.197365, 0.153882, 0.000001,
 0.644142, 0.251138, 0.104654, 0.000066,
  0.02558, 0.101202, 0.873154, 0.000064,
 0.011466, 0.004032,   0.9845, 0.000001,
  0.00005, 0.192375, 0.807564, 0.000011,
        0, 0.000817, 0.999183,        0,
 0.000001, 0.000003, 0.999996,        0} 


3 1213.8982607366895
{0.000007, 0.187302,  0.16619, 0.646502,
 0.000007, 0.001636,  0.45215, 0.546207,
 0.000802, 0.007883, 0.266383, 0.724932,
   0.0129, 0.594398, 0.358142,  0.03456,
 0.000503, 0.920798, 0.053849, 0.024849,
 0.003615, 0.416826, 0.577654, 0.001905,
 0.039609,  0.35925, 0.579453, 0.021688,
 0.081523, 0.632464, 0.020299, 0.265714,
 0.060949, 0.680341, 0.212289, 0.046422,
 0.132599, 0.486365, 0.373307, 0.007729,
 0.738885, 0.142315, 0.060166, 0.058634}
{0.999933,        0, 0.000067,        0,
 0.999997,        0, 0.000003,        0,
 0.999971,        0, 0.000029,        0,
 0.999514, 0.000186,   0.0003,        0,
 0.665088, 0.149193, 0.185717, 0.000002,
 0.558004, 0.309675, 0.132316, 0.000005,
 0.359543, 0.000156, 0.640301,        0,
 0.016176, 0.000886, 0.982938,        0,
 0.000408, 0.474541, 0.525051,        0,
 0.000357, 0.000051, 0.999591,        0,
 0.000097, 0.000001, 0.999901,        0} 


3 1043.1888675111802
{       0, 0.037144, 0.476264, 0.486592,
 0.000052, 0.062273, 0.799595,  0.13808,
 0.000916, 0.830291, 0.064584, 0.104209,
 0.092305, 0.568284, 0.326702, 0.012709,
 0.003284, 0.089224, 0.869522,  0.03797,
 0.001103,  0.78644, 0.129731, 0.082726,
 0.047366, 0.350845, 0.352839,  0.24895,
  0.12003, 0.658645, 0.017374, 0.203951,
 0.023004, 0.832549, 0.140416,  0.00403,
 0.584241, 0.123321, 0.290601, 0.001837,
 0.370002, 0.479537,  0.09174, 0.058721}
{0.958493, 0.041373, 0.000134,        0,
 0.999858, 0.000001, 0.000141,        0,
 0.999772, 0.000154, 0.000074,        0,
 0.967144, 0.032322, 0.000533, 0.000001,
 0.744199, 0.244948, 0.010818, 0.000035,
  0.45705, 0.372064, 0.170863, 0.000023,
 0.002576,  0.11085, 0.886572, 0.000002,
 0.000326, 0.010062, 0.989613,        0,
 0.000272, 0.974407, 0.025321,        0,
 0.000396, 0.002883, 0.996721,        0,
        0, 0.000011, 0.999989,        0} 


3 1244.124804354209
{0.000107, 0.001558, 0.997499, 0.000836,
 0.002906, 0.148552, 0.059067, 0.789475,
 0.383111, 0.235938, 0.380395, 0.000557,
 0.056201, 0.398738, 0.508889, 0.036172,
 0.001131, 0.914304, 0.070494, 0.014071,
 0.001523, 0.045752, 0.951473, 0.001251,
 0.045016, 0.194561,  0.74359, 0.016832,
 0.012438, 0.740344, 0.039576, 0.207642,
 0.070732, 0.605807, 0.312182, 0.011279,
  0.03239, 0.874113, 0.093437, 0.000061,
   0.0234, 0.786885, 0.188982, 0.000733}
{       1,        0,        0,        0,
 0.999981, 0.000018,        0,        0,
 0.997891, 0.002106, 0.000003,        0,
 0.993593, 0.005822, 0.000585,        0,
 0.775204, 0.217882, 0.006913, 0.000001,
 0.366439, 0.220328, 0.413207, 0.000026,
 0.000538, 0.090351, 0.909111, 0.000001,
 0.000086, 0.342342, 0.657572,        0,
 0.002715, 0.827764, 0.169508, 0.000013,
 0.000045, 0.002752, 0.997201, 0.000002,
 0.000059, 0.000371, 0.999569,        0} 


3 1319.3805584141003
{ 0.00213,  0.05921, 0.182023, 0.756637,
 0.691203,  0.20881, 0.097533, 0.002454,
 0.001977, 0.011239, 0.967411, 0.019374,
 0.034083,  0.51809, 0.445647,  0.00218,
 0.503142, 0.291881, 0.191655, 0.013322,
 0.959737, 0.015551, 0.016137, 0.008575,
 0.020498,  0.28436, 0.623056, 0.072086,
 0.062877, 0.364685, 0.480432, 0.092006,
 0.066292, 0.627003, 0.290714, 0.015991,
 0.000019,  0.65249, 0.347089, 0.000402,
 0.000533,  0.72154, 0.271877,  0.00605}
{0.999997,        0, 0.000003,        0,
 0.994033, 0.005888, 0.000079,        0,
 0.997653, 0.002347, 0.000001,        0,
 0.991224, 0.008753, 0.000022,        0,
   0.8259, 0.095334, 0.078766,        0,
 0.334765, 0.217252, 0.447979, 0.000004,
 0.000014, 0.927578, 0.072408,        0,
 0.000301, 0.258534, 0.741164,        0,
 0.056233, 0.678309, 0.265458,        0,
 0.014019, 0.334335, 0.651248, 0.000398,
 0.000127, 0.526952, 0.472921,        0} 


3 1000.7772632365561
{ 0.00054,  0.99945,  0.00001,        0,
  0.00036, 0.017921, 0.981715, 0.000004,
 0.000482, 0.001508,  0.99801, 0.000001,
 0.076423, 0.724968, 0.198522, 0.000087,
  0.18276, 0.721706, 0.068355,  0.02718,
 0.354067, 0.424865, 0.188881, 0.032186,
 0.021826,  0.35582, 0.595281, 0.027074,
 0.052169, 0.601008, 0.179005, 0.167817,
 0.051423,  0.57851, 0.353684, 0.016384,
 0.000006, 0.908461, 0.091525, 0.000008,
 0.000008, 0.894932, 0.105059, 0.000001}
{0.172287,  0.82746, 0.000249, 0.000004,
 0.332002, 0.666218,  0.00178,        0,
 0.989027, 0.010971, 0.000002,        0,
 0.998291, 0.001695, 0.000013, 0.000001,
 0.721344, 0.181004, 0.097626, 0.000026,
 0.530459, 0.241675, 0.227864, 0.000001,
 0.036616, 0.011768, 0.951612, 0.000004,
 0.009162, 0.029509, 0.961329,        0,
 0.002778, 0.990509, 0.006713,        0,
 0.004709, 0.868196, 0.127094,        0,
 0.000004, 0.030627, 0.969369,        0} 


3 994.0978899838719
{0.007615, 0.001495, 0.990889,        0,
 0.449559, 0.071956, 0.478483, 0.000002,
 0.374768, 0.625141,  0.00009, 0.000001,
 0.067171, 0.902151,  0.03063, 0.000048,
 0.568238, 0.018297, 0.413185,  0.00028,
 0.364117, 0.156271, 0.479541, 0.000071,
 0.026501, 0.541767, 0.431168, 0.000565,
  0.00378, 0.874937, 0.077257, 0.044025,
 0.071149, 0.659777, 0.268452, 0.000622,
 0.002654, 0.138853, 0.858492, 0.000001,
 0.015801, 0.300155, 0.684028, 0.000016}
{0.997185,  0.00053, 0.002285,        0,
 0.997657, 0.001747, 0.000596,        0,
   0.9077, 0.017396, 0.074901, 0.000003,
 0.969855, 0.024304, 0.005838, 0.000003,
 0.942407, 0.021138, 0.036451, 0.000004,
  0.61115, 0.134682, 0.254166, 0.000001,
 0.895761, 0.004813, 0.099426, 0.000001,
 0.009384, 0.669782, 0.320833, 0.000001,
 0.000073,  0.98678, 0.013144, 0.000003,
 0.000035, 0.051507, 0.948458,        0,
 0.000012,  0.98637, 0.013618,        0} 


3 667.7049410892481
{0.138425, 0.032375, 0.829198, 0.000002,
 0.633877,  0.11876,  0.24736, 0.000003,
 0.008189, 0.980942, 0.010867, 0.000003,
 0.118804, 0.553806, 0.327382, 0.000007,
  0.06261,   0.5945, 0.342879, 0.000011,
 0.021395, 0.420899, 0.557688, 0.000018,
 0.023491,  0.65501, 0.319777, 0.001722,
 0.018046, 0.750871, 0.188496, 0.042587,
 0.216352,  0.49459, 0.283179, 0.005878,
 0.001878, 0.462553, 0.535545, 0.000024,
 0.024581, 0.877137, 0.098281, 0.000001}
{0.995836, 0.000933, 0.003231,        0,
 0.967131, 0.000171, 0.032698,        0,
 0.868702, 0.001998, 0.129299,        0,
 0.776633, 0.009868, 0.213499,        0,
 0.619639, 0.038781,  0.34158,        0,
 0.556542, 0.185162, 0.258295,        0,
 0.001518, 0.349552,  0.64893,        0,
 0.000012, 0.573665, 0.426324,        0,
 0.001334, 0.967779, 0.030887,        0,
 0.023919, 0.910276, 0.065795,  0.00001,
 0.001368, 0.209708, 0.788917, 0.000007} 


3 594.1217129268546
{0.042154,  0.53566, 0.422186,        0,
  0.00033, 0.923275, 0.076396,        0,
 0.011719, 0.460898, 0.527282,   0.0001,
 0.126155, 0.634959, 0.238858, 0.000027,
 0.000136, 0.883155, 0.116684, 0.000024,
 0.002197, 0.666866, 0.330863, 0.000074,
 0.001158,  0.93027, 0.067503, 0.001069,
 0.009927, 0.777079, 0.196096, 0.016897,
  0.15104, 0.568602, 0.279441, 0.000917,
 0.140724, 0.711156, 0.148118, 0.000002,
 0.203099, 0.110895, 0.683733, 0.002273}
{0.999583, 0.000003, 0.000413, 0.000001,
 0.215208, 0.011344, 0.773444, 0.000004,
 0.106775, 0.032473, 0.860726, 0.000026,
 0.012487,  0.02464, 0.962873,        0,
 0.584752, 0.079431, 0.335813, 0.000004,
 0.569297, 0.198463, 0.232201, 0.000039,
 0.069671, 0.406133, 0.524179, 0.000017,
 0.001811, 0.071472, 0.926717,        0,
 0.001492, 0.886092, 0.112415,        0,
 0.000041, 0.150984, 0.848893, 0.000082,
 0.000221, 0.000039, 0.996457, 0.003284} 


3 665.8911378094555
{0.000525, 0.002311, 0.997164,        0,
 0.002546, 0.181191, 0.816241, 0.000023,
 0.084116,  0.04138, 0.874495, 0.000008,
  0.24712, 0.690491, 0.062376, 0.000013,
 0.006456, 0.080375,  0.91316,  0.00001,
 0.123618, 0.388932, 0.486165, 0.001285,
 0.004729, 0.793195, 0.183868, 0.018208,
 0.039654, 0.755115, 0.189918, 0.015314,
 0.093831,  0.65613, 0.249269, 0.000769,
 0.012146, 0.715575, 0.272234, 0.000046,
 0.022902, 0.716948, 0.260134, 0.000016}
{ 0.75369, 0.005648, 0.240659, 0.000002,
 0.035916, 0.006925, 0.957158, 0.000001,
 0.002254, 0.016238, 0.981508,        0,
 0.004413, 0.034255, 0.961332,        0,
 0.702345, 0.032348, 0.265282, 0.000024,
 0.777511,  0.14105, 0.081434, 0.000006,
 0.052859, 0.018698, 0.928442, 0.000001,
 0.083323,  0.16036, 0.756317,        0,
 0.006511, 0.101512, 0.891974, 0.000004,
 0.002526, 0.017252, 0.980168, 0.000054,
 0.016668, 0.142659, 0.840352, 0.000321} 


3 490.937588750167
{0.000016,  0.98252, 0.017463, 0.000001,
  0.00545, 0.532013, 0.462457, 0.000079,
 0.021335, 0.650266,  0.32839, 0.000009,
 0.590297,  0.36585, 0.043834, 0.000019,
 0.021522,  0.77721, 0.200181, 0.001087,
 0.002213,  0.81186, 0.178393, 0.007533,
 0.021828, 0.827114, 0.149067, 0.001992,
  0.07657, 0.664655, 0.228148, 0.030627,
 0.190365, 0.674791, 0.113668, 0.021176,
 0.017877, 0.726593, 0.254585, 0.000945,
 0.002455,  0.35153, 0.644112, 0.001903}
{0.002984, 0.590695, 0.406317, 0.000004,
 0.000178,  0.12789, 0.871932,        0,
 0.000066, 0.039288, 0.960646,        0,
 0.002829, 0.014369, 0.982801, 0.000002,
 0.631114, 0.043249, 0.325634, 0.000004,
 0.711716, 0.188704, 0.099579, 0.000001,
 0.910977, 0.058948, 0.030076,        0,
 0.091763, 0.203192, 0.705045,        0,
  0.01316, 0.565486, 0.421354,        0,
 0.000214, 0.853017, 0.146768, 0.000001,
 0.000074, 0.996529, 0.003381, 0.000016} 


3 446.75978404616205
{0.138757, 0.809076, 0.052166,        0,
 0.004704, 0.836434, 0.158859, 0.000003,
 0.261754, 0.676398, 0.061842, 0.000006,
  0.38371, 0.425528, 0.190643,  0.00012,
 0.076816, 0.472482, 0.450654, 0.000047,
 0.002757, 0.987632, 0.009322, 0.000289,
 0.087056, 0.742866,  0.16868, 0.001399,
 0.052773,  0.75943, 0.169615, 0.018182,
  0.23203, 0.728504, 0.028014, 0.011453,
 0.011195, 0.514836, 0.473245, 0.000723,
 0.178281, 0.443971,  0.37393, 0.003818}
{0.000644, 0.003931, 0.995425,        0,
 0.000019, 0.035331,  0.96465,        0,
 0.031853,  0.13683, 0.831316, 0.000002,
 0.019526, 0.273788, 0.706682, 0.000003,
 0.574079, 0.134377, 0.291541, 0.000002,
 0.679065, 0.247519, 0.073413, 0.000003,
 0.049444, 0.078793, 0.871762, 0.000001,
 0.017398, 0.081485, 0.901117,        0,
 0.001779, 0.958068, 0.040153,        0,
 0.000322, 0.994309, 0.005359,  0.00001,
 0.002732, 0.996662, 0.000594, 0.000011} 


3 386.9392956649798
{0.003851, 0.829518, 0.166629, 0.000001,
 0.200547, 0.431034, 0.368415, 0.000005,
 0.253933, 0.506139, 0.239899, 0.000029,
 0.362421, 0.471569, 0.165992, 0.000017,
 0.000772, 0.936256, 0.062894, 0.000079,
 0.209199, 0.438374, 0.351992, 0.000435,
 0.142688, 0.520206, 0.332912, 0.004194,
  0.15549, 0.718068, 0.100834, 0.025608,
   0.2459, 0.705318, 0.037041, 0.011741,
 0.029537, 0.624215, 0.345822, 0.000426,
 0.462091, 0.188698, 0.348851,  0.00036}
{0.000003, 0.011873, 0.988124,        0,
 0.000044, 0.044363, 0.955593,        0,
  0.00122, 0.684867, 0.313912, 0.000001,
 0.033661, 0.255838, 0.710498, 0.000003,
 0.707908, 0.179901,  0.11219, 0.000001,
 0.698785, 0.193762, 0.107453,        0,
 0.148875, 0.669409, 0.181716,        0,
 0.133497, 0.330239, 0.536263,        0,
 0.000315, 0.972418, 0.027267, 0.000001,
 0.000114, 0.999819, 0.000067,        0,
 0.000246, 0.998952, 0.000802,        0} 


3 400.05295937170536
{0.045669, 0.850984, 0.103346, 0.000001,
 0.163745, 0.402029, 0.434175, 0.000052,
 0.249417, 0.234191,  0.51629, 0.000103,
 0.133022, 0.687323, 0.178612, 0.001043,
 0.049002, 0.882763, 0.067952, 0.000282,
 0.054432, 0.925872, 0.018038, 0.001658,
 0.089142,  0.50554, 0.397459, 0.007859,
 0.009855, 0.792382, 0.164972, 0.032791,
 0.649895, 0.292319, 0.048563, 0.009223,
 0.017136, 0.921373, 0.061237, 0.000254,
 0.002131, 0.299541, 0.698316, 0.000012}
{0.000016, 0.016742, 0.983241,        0,
 0.000135, 0.153283, 0.846579, 0.000003,
 0.009491, 0.054055, 0.936454,        0,
 0.255658, 0.143365, 0.600975, 0.000002,
 0.483521, 0.404163, 0.112316,        0,
 0.541175, 0.330884, 0.127941,        0,
 0.798418,  0.04848, 0.153101, 0.000001,
 0.018522, 0.099876, 0.881596, 0.000005,
 0.000338,  0.99934, 0.000322,        0,
 0.000008, 0.999811, 0.000181,        0,
 0.000005, 0.999271, 0.000724,        0} 


3 591.3441420978231
{ 0.00045, 0.332349,   0.6672,        0,
 0.009798, 0.974766, 0.015436,        0,
 0.146689, 0.453024, 0.400279, 0.000008,
 0.621737, 0.345736, 0.032522, 0.000005,
 0.021184, 0.978232, 0.000582, 0.000002,
 0.118066, 0.373211, 0.506391, 0.002332,
 0.050993, 0.541635, 0.404528, 0.002844,
 0.022046, 0.743816, 0.171271, 0.062868,
 0.394593, 0.471969, 0.094068, 0.039371,
 0.057953, 0.708571, 0.232731, 0.000746,
 0.000366, 0.155383, 0.840343, 0.003909}
{0.011191, 0.677393, 0.311413, 0.000003,
 0.000389, 0.811679, 0.187932,        0,
 0.064909, 0.187706, 0.747384, 0.000001,
 0.044034, 0.234794, 0.721172,        0,
 0.406531, 0.415538, 0.177931, 0.000001,
 0.549482, 0.200785, 0.249732, 0.000001,
 0.026619, 0.017401,  0.95598,        0,
 0.051725, 0.423624, 0.524649, 0.000002,
  0.00051, 0.341013, 0.658477,        0,
 0.000105, 0.996018, 0.003877,        0,
 0.000389, 0.994989, 0.004621,        0} 


3 422.4998754301063
{0.002443, 0.996165, 0.001392,        0,
 0.006163, 0.965064, 0.028772,        0,
  0.53691, 0.446103, 0.016987,        0,
 0.538385, 0.438682, 0.022924,  0.00001,
  0.18734, 0.549894, 0.262216,  0.00055,
 0.100469, 0.113288, 0.786076, 0.000167,
 0.140556, 0.414418, 0.444456, 0.000571,
 0.145509,   0.5403, 0.261039, 0.053152,
 0.126109, 0.827289, 0.040647, 0.005954,
 0.084763, 0.362058, 0.551112, 0.002067,
 0.002932, 0.073773, 0.922256, 0.001039}
{0.006483, 0.458378,  0.53514,        0,
 0.008218, 0.384142, 0.607635, 0.000005,
 0.001425, 0.916798, 0.081778,        0,
 0.086773, 0.791942, 0.121284, 0.000002,
 0.306428, 0.340292, 0.353278, 0.000002,
 0.465315, 0.184796, 0.349885, 0.000004,
  0.14385, 0.818783, 0.037365, 0.000002,
 0.007796,  0.46194, 0.530264, 0.000001,
 0.000069, 0.994774, 0.005157,        0,
 0.000354, 0.999257, 0.000388, 0.000001,
 0.001526, 0.997958, 0.000516, 0.000001} 


3 453.96043373183073
{0.000051, 0.996212, 0.003737,        0,
 0.007047,  0.85604, 0.136912,        0,
   0.6252,  0.21025, 0.164542, 0.000008,
 0.441545, 0.463182, 0.095255, 0.000018,
 0.946482, 0.016655, 0.036852, 0.000011,
 0.716699,  0.14065, 0.142621,  0.00003,
 0.288472, 0.414577, 0.296879, 0.000073,
 0.115159, 0.493133, 0.305908, 0.085801,
 0.075239, 0.411178, 0.509101, 0.004482,
 0.343175,   0.2049, 0.430451, 0.021474,
  0.01477, 0.257338, 0.727868, 0.000024}
{0.001673, 0.950134, 0.048192, 0.000001,
 0.000793, 0.983866, 0.015341,        0,
 0.001699, 0.899345, 0.098956,        0,
 0.009943, 0.450019, 0.540038,        0,
 0.339862, 0.275412, 0.384722, 0.000004,
   0.2677, 0.323961, 0.408337, 0.000001,
 0.270221, 0.483084, 0.246695,        0,
 0.033813,  0.49894, 0.467246,        0,
 0.008425, 0.950011, 0.041563,        0,
 0.007713, 0.987553, 0.004733,        0,
 0.036006, 0.906415, 0.057563, 0.000016} 


3 334.7079223385765
{0.000501, 0.976087, 0.023412,        0,
 0.042474, 0.459906,  0.49762,        0,
 0.319878,  0.23571, 0.444407, 0.000004,
 0.616148, 0.318286, 0.065563, 0.000003,
 0.728684, 0.193045,  0.07827, 0.000001,
 0.281342, 0.103861, 0.614797, 0.000001,
  0.04999, 0.675178, 0.274797, 0.000034,
  0.03204, 0.406603, 0.427048, 0.134309,
 0.136658, 0.384688, 0.453487, 0.025167,
  0.11606, 0.461663, 0.405156, 0.017121,
 0.014675, 0.868514, 0.110829, 0.005982}
{  0.0037, 0.978666, 0.017634,        0,
 0.002263,  0.74302, 0.254717,        0,
 0.041792, 0.602714, 0.355493, 0.000001,
 0.131775, 0.018898,  0.84932, 0.000007,
 0.358844, 0.229644, 0.411495, 0.000018,
 0.273368, 0.258684, 0.467946, 0.000002,
 0.209451, 0.060863, 0.729686,        0,
 0.149645,  0.59788, 0.252476,        0,
 0.076851,  0.82257, 0.100579,        0,
 0.011194, 0.860392, 0.128413, 0.000001,
 0.006872, 0.973122, 0.020005,        0} 


3 386.61799268739725
{0.620151, 0.077673, 0.302174, 0.000002,
  0.17265, 0.768901, 0.058449,        0,
 0.023074, 0.908184, 0.068705, 0.000037,
 0.350855, 0.634803,  0.01434, 0.000002,
 0.454593, 0.108865, 0.436511, 0.000032,
 0.041122, 0.857561, 0.101307,  0.00001,
 0.031664, 0.708722, 0.259584,  0.00003,
 0.037799, 0.528664, 0.298702, 0.134835,
 0.136491, 0.583904, 0.274918, 0.004686,
 0.272698, 0.484786, 0.241207, 0.001309,
  0.30693, 0.097605, 0.595442, 0.000024}
{0.000048, 0.745259, 0.254693,        0,
 0.020661, 0.655958, 0.323372,  0.00001,
 0.057827, 0.322827, 0.619333, 0.000013,
 0.268885, 0.075951, 0.655127, 0.000037,
 0.351958, 0.182331, 0.465703, 0.000008,
 0.362257, 0.355412, 0.282329, 0.000003,
 0.222345, 0.340287, 0.437368, 0.000001,
 0.012368, 0.070704, 0.916928,        0,
  0.00291, 0.984101,  0.01299,        0,
 0.000093, 0.999783, 0.000124,        0,
 0.000038,   0.9996, 0.000362,        0} 


3 362.8627046277921
{0.023473,  0.94993, 0.026597,        0,
  0.00146,   0.9918, 0.006738, 0.000002,
 0.004138, 0.977138, 0.018724, 0.000001,
 0.225158, 0.632072, 0.142757, 0.000012,
 0.207225, 0.276659, 0.516113, 0.000002,
 0.323092, 0.184416, 0.492491, 0.000002,
 0.206793, 0.381631, 0.409925, 0.001652,
 0.045701, 0.466313, 0.318006, 0.169979,
 0.131667, 0.507157, 0.358982, 0.002194,
 0.176801, 0.384931, 0.436723, 0.001546,
 0.029898, 0.734793, 0.234486, 0.000823}
{ 0.33569, 0.613122, 0.051187,        0,
 0.176072, 0.112685, 0.711243,        0,
 0.141333,  0.20857, 0.650086,  0.00001,
 0.168297, 0.611647, 0.220051, 0.000005,
 0.419891, 0.255774,  0.32433, 0.000004,
 0.346393, 0.465866,  0.18774,        0,
 0.015554, 0.777802, 0.206644,        0,
 0.001764, 0.344683, 0.653551, 0.000002,
 0.000079, 0.993998, 0.005923,        0,
 0.001136, 0.993489, 0.005374,        0,
 0.006609, 0.988891, 0.004499,        0} 


3 427.98087322853365
{0.002014, 0.726912, 0.271075,        0,
  0.00012,  0.98497,  0.01491,        0,
 0.000897, 0.345527, 0.653574, 0.000002,
 0.057169, 0.723709, 0.219113, 0.000009,
 0.807394, 0.009602, 0.183003, 0.000001,
 0.458992, 0.142797, 0.397995, 0.000215,
 0.032363, 0.191881,   0.7746, 0.001157,
 0.268855, 0.316932, 0.063277, 0.350935,
 0.114148, 0.722521, 0.154662, 0.008669,
 0.011897, 0.517562, 0.456271,  0.01427,
 0.017787,   0.2446,  0.37318, 0.364434}
{0.370202, 0.000413, 0.629384,        0,
  0.50868, 0.000241, 0.491079,        0,
 0.949635, 0.007841, 0.042521, 0.000003,
 0.773736,  0.21978, 0.006483, 0.000001,
 0.564485, 0.307224, 0.128284, 0.000006,
 0.567645,   0.2791, 0.153254,        0,
 0.011113, 0.803144, 0.185738, 0.000005,
 0.005282, 0.746625, 0.248092,        0,
 0.002003, 0.886362, 0.111635,        0,
 0.001501, 0.984774, 0.013726,        0,
 0.000779, 0.997551, 0.001669,        0} 


3 709.5032084774398
{0.000183, 0.563164, 0.436653,        0,
 0.000005, 0.840138, 0.159857,        0,
 0.085052, 0.514714, 0.400233, 0.000002,
 0.101677, 0.831157, 0.067162, 0.000003,
 0.865461,   0.1128, 0.021654, 0.000085,
 0.189412, 0.790218, 0.020304, 0.000066,
 0.179446, 0.100358, 0.716408, 0.003788,
 0.181297, 0.390247, 0.100562, 0.327894,
 0.192002, 0.684679, 0.116682, 0.006638,
   0.0138, 0.672434,  0.30689, 0.006876,
 0.094849, 0.432465, 0.472467,  0.00022}
{0.091502, 0.000481, 0.908016,        0,
 0.466539, 0.042261, 0.491195, 0.000006,
 0.723753, 0.264274, 0.011973,        0,
 0.981723, 0.016425, 0.001852,        0,
 0.678894, 0.217208, 0.103898,        0,
 0.464753, 0.413059, 0.122187, 0.000001,
 0.392685, 0.134357, 0.472958,        0,
 0.002582, 0.057082, 0.940336,        0,
 0.041631, 0.716626, 0.241743,        0,
 0.001345,  0.98559, 0.013065,        0,
 0.000003, 0.999291, 0.000707,        0} 


3 936.0493368606338
{       0,  0.78294,  0.21706,        0,
 0.011019, 0.749872, 0.239109,        0,
 0.001926, 0.855348, 0.142726,        0,
 0.154316,  0.81238, 0.033299, 0.000005,
 0.855444, 0.141094, 0.003461, 0.000001,
 0.736215, 0.067099, 0.196677, 0.000009,
 0.048181, 0.111329, 0.764704, 0.075787,
 0.020188, 0.375491, 0.189703, 0.414618,
 0.378023, 0.388824,  0.14478, 0.088373,
 0.031805, 0.598332, 0.361425, 0.008439,
 0.000561, 0.212365, 0.786889, 0.000184}
{0.312341, 0.000153, 0.687451, 0.000056,
 0.010949,  0.00005,    0.989,        0,
 0.948203, 0.000843,  0.05095, 0.000004,
 0.680001, 0.050247, 0.269745, 0.000007,
 0.908997, 0.062684, 0.028311, 0.000008,
 0.467387, 0.400537, 0.132073, 0.000003,
 0.092945, 0.005606, 0.901449,        0,
 0.006981, 0.015069,  0.97795,        0,
 0.005862, 0.958281, 0.035857,        0,
 0.000138, 0.900205, 0.099657,        0,
 0.039721,  0.16254, 0.797738,        0} 


3 1010.9787049316423
{0.000602, 0.000003, 0.999394,        0,
 0.336894, 0.151038, 0.512062, 0.000006,
 0.008287, 0.124083,  0.86763,        0,
 0.058759, 0.926046, 0.015182, 0.000013,
 0.335204, 0.369847, 0.293501, 0.001449,
 0.227439, 0.558066, 0.209973, 0.004521,
 0.217208, 0.081883, 0.684381, 0.016529,
 0.041398, 0.476436, 0.151348, 0.330818,
 0.270909, 0.387605, 0.291483, 0.050003,
 0.006376, 0.792841, 0.186967, 0.013816,
 0.000053, 0.748517,  0.25013,   0.0013}
{0.000001,        0, 0.999999,        0,
 0.000023, 0.000002, 0.999974,        0,
  0.00249, 0.002307, 0.995203,        0,
 0.065671, 0.064116, 0.870034, 0.000179,
 0.709852,  0.24356, 0.046276, 0.000312,
 0.301838, 0.612792, 0.085369, 0.000001,
 0.067063, 0.005644, 0.927292,        0,
 0.241856,  0.19528, 0.562863, 0.000001,
 0.000036, 0.998431, 0.001533,        0,
 0.276869, 0.184492, 0.538633, 0.000007,
 0.293647, 0.706235, 0.000119,        0} 


3 1001.5729004795047
{0.476039, 0.106609, 0.417333, 0.000019,
  0.03276, 0.603644, 0.363595, 0.000001,
 0.046936, 0.885374, 0.067629, 0.000061,
 0.038171, 0.919055, 0.042762, 0.000012,
 0.007688, 0.077713, 0.914508, 0.000092,
 0.055502, 0.010973,  0.93278, 0.000745,
  0.19104, 0.187473, 0.611098, 0.010389,
 0.033962, 0.224655, 0.127299, 0.614084,
 0.276022, 0.518246, 0.205591, 0.000141,
 0.022025, 0.247862, 0.707347, 0.022766,
 0.001786, 0.518234, 0.477751, 0.002229}
{0.000006, 0.000001, 0.999993,        0,
  0.00001, 0.000019, 0.999971,        0,
 0.000848, 0.001126, 0.998026,        0,
  0.20963, 0.031174, 0.759184, 0.000012,
 0.654617, 0.321105, 0.024122, 0.000156,
 0.209578, 0.676558, 0.113865,        0,
 0.286449, 0.700706, 0.012845,        0,
 0.031569, 0.239998, 0.728433,        0,
 0.012988, 0.962993,  0.02402,        0,
 0.022686, 0.975874,  0.00144,        0,
 0.000008, 0.999817, 0.000175,        0} 


3 737.8625893564545
{0.042621, 0.086301, 0.871078,        0,
 0.028698, 0.956294, 0.015008,        0,
 0.069712,  0.92987, 0.000403, 0.000015,
 0.108924, 0.846112, 0.044888, 0.000076,
 0.006493, 0.744195, 0.249199, 0.000113,
 0.017551, 0.861761, 0.110656, 0.010032,
 0.171135, 0.184476,  0.61711, 0.027279,
 0.022521, 0.593542, 0.105125, 0.278813,
 0.112055, 0.682478, 0.167769, 0.037699,
 0.085079, 0.385113, 0.525966, 0.003842,
 0.228929,  0.66818, 0.086292,   0.0166}
{ 0.01965, 0.000136, 0.980214,        0,
 0.691566, 0.000801, 0.307632, 0.000001,
 0.961311, 0.003161, 0.035527, 0.000001,
 0.931084, 0.016527, 0.052366, 0.000024,
 0.450703, 0.474744, 0.074552, 0.000001,
 0.217192, 0.630695, 0.152111, 0.000002,
 0.030855, 0.286876, 0.682269,        0,
 0.002415, 0.146596,  0.85099,        0,
 0.006104, 0.121154, 0.872741,        0,
 0.000533, 0.972215, 0.027252,        0,
 0.024455, 0.917187, 0.058358,        0} 


3 683.3666629051122
{0.005822, 0.994175, 0.000003,        0,
 0.002588, 0.997216, 0.000163, 0.000033,
 0.097786, 0.901949, 0.000185, 0.000079,
 0.116736, 0.830255, 0.052641, 0.000368,
 0.008696, 0.985748, 0.005239, 0.000317,
  0.63215, 0.242553,  0.11791, 0.007387,
 0.231193, 0.313341, 0.440184, 0.015282,
 0.018149, 0.909647,  0.06694, 0.005264,
 0.056376, 0.857104, 0.074726, 0.011793,
 0.074841, 0.669482, 0.250228, 0.005449,
 0.161497, 0.704358, 0.109119, 0.025026}
{0.033102, 0.000215, 0.966683,        0,
 0.911223, 0.002119, 0.086657,        0,
  0.48717, 0.002666, 0.510147, 0.000017,
 0.935184, 0.002613, 0.062203,        0,
 0.655437, 0.261571, 0.082992,        0,
 0.127919, 0.547245, 0.324832, 0.000004,
 0.000504, 0.006394, 0.993102,        0,
   0.0099, 0.174961, 0.815139,        0,
 0.000825, 0.862443, 0.136732,        0,
 0.007297, 0.882456, 0.110247,        0,
 0.003703,  0.78063, 0.215668,        0} 


3 647.242918218142
{0.011316, 0.988306,  0.00001, 0.000368,
 0.051502, 0.946871, 0.000061, 0.001566,
 0.019579, 0.899888, 0.079662, 0.000871,
 0.367886, 0.513925, 0.117149, 0.001039,
 0.259194, 0.125311, 0.560969, 0.054526,
 0.133727, 0.024194, 0.613838, 0.228241,
 0.278732, 0.315752, 0.392791, 0.012725,
  0.08123, 0.884135, 0.034201, 0.000433,
 0.025106, 0.898933, 0.075554, 0.000407,
  0.01376, 0.817323, 0.152868, 0.016049,
 0.001915, 0.925529, 0.030222, 0.042334}
{0.999709,        0, 0.000291,        0,
 0.999542, 0.000011, 0.000447,        0,
 0.974588, 0.005185, 0.020227,        0,
 0.449447, 0.361992, 0.188557, 0.000004,
 0.749855, 0.071067, 0.179076, 0.000002,
 0.153205, 0.614391, 0.232403, 0.000002,
 0.000688, 0.142562, 0.856747, 0.000002,
 0.004193, 0.079932, 0.915875,        0,
 0.027402, 0.940966, 0.031632,        0,
 0.009349, 0.989355, 0.001295,        0,
 0.017143, 0.982148, 0.000709,        0} 


3 844.8717220037491
{0.001013, 0.998343, 0.000589, 0.000055,
 0.001641, 0.910396, 0.087588, 0.000375,
 0.051212,  0.05143, 0.897332, 0.000026,
  0.46638, 0.460181,  0.06935, 0.004089,
 0.003042, 0.063335, 0.697796, 0.235826,
 0.194648,  0.01186, 0.748951, 0.044541,
 0.205493,  0.19634, 0.581528, 0.016638,
 0.001334, 0.969882, 0.028213, 0.000572,
 0.023568, 0.739229, 0.188021, 0.049182,
 0.000974, 0.490383, 0.185927, 0.322717,
 0.002239, 0.703999, 0.291138, 0.002625}
{0.999763, 0.000068, 0.000169,        0,
 0.999142,        0, 0.000857,        0,
 0.999976, 0.000004,  0.00002,        0,
  0.99692, 0.000021, 0.003059,        0,
 0.789458, 0.034781, 0.175748, 0.000014,
 0.152569, 0.597388, 0.249847, 0.000196,
 0.463837, 0.098742, 0.437384, 0.000037,
 0.046363, 0.036767, 0.916871,        0,
 0.069363, 0.772127,  0.15851,        0,
 0.423124, 0.154532, 0.422343, 0.000001,
 0.865816, 0.080954, 0.053166, 0.000064} 


3 726.0826421898007
{0.000014, 0.308836, 0.685336, 0.005814,
 0.005506,  0.77153, 0.218279, 0.004685,
 0.009875,  0.62697,  0.35961, 0.003545,
 0.103198, 0.501798, 0.092048, 0.302957,
 0.061112, 0.164378, 0.091519,  0.68299,
 0.907219, 0.029901, 0.050788, 0.012092,
 0.204931, 0.215912, 0.544361, 0.034796,
 0.004827, 0.949818, 0.042441, 0.002915,
 0.019605, 0.728713, 0.228687, 0.022995,
 0.003198, 0.820813, 0.175772, 0.000218,
 0.000026, 0.961986, 0.036012, 0.001976}
{ 0.99991,        0,  0.00009,        0,
  0.99999,        0,  0.00001,        0,
 0.994592,        0, 0.005408,        0,
 0.295438, 0.000081, 0.704481,        0,
 0.682388, 0.006781, 0.310385, 0.000445,
 0.098063, 0.754666, 0.147269, 0.000001,
  0.03535, 0.180098, 0.784551,        0,
 0.001714, 0.011576,  0.98671,        0,
 0.002722,  0.97103, 0.026249,        0,
  0.05406, 0.447449, 0.498491,        0,
 0.002527, 0.996409, 0.001055, 0.000009} 


3 1347.1939909436999
{0.000106, 0.990386, 0.003217, 0.006291,
 0.000094, 0.927063, 0.011573, 0.061269,
  0.00283, 0.885223, 0.009128, 0.102819,
 0.514366, 0.423286, 0.035981, 0.026367,
 0.237885, 0.055531,   0.2123, 0.494283,
 0.001384, 0.019238, 0.977201, 0.002177,
 0.197741, 0.308833,  0.49068, 0.002746,
 0.100915, 0.781136, 0.107038, 0.010911,
 0.049104, 0.876762, 0.073332, 0.000802,
 0.005958, 0.780223,  0.21321,  0.00061,
 0.000936, 0.738318, 0.260731, 0.000015}
{0.999993,        0, 0.000007,        0,
 0.997072,        0, 0.002928,        0,
 0.196262, 0.000006, 0.803729, 0.000004,
 0.070979, 0.004686, 0.923891, 0.000445,
 0.712931, 0.020532, 0.266526,  0.00001,
 0.259923, 0.668631, 0.071444, 0.000002,
 0.018409,  0.19836, 0.783231,        0,
 0.011252, 0.757492, 0.231257,        0,
 0.019536, 0.839034,  0.14143,        0,
 0.164026, 0.752967, 0.083004, 0.000003,
 0.999306, 0.000494,   0.0002,        0} 


3 1089.837022746611
{0.000091, 0.045345, 0.003621, 0.950942,
 0.008345,  0.83478, 0.100609, 0.056267,
  0.02363, 0.405433, 0.540231, 0.030705,
 0.548271, 0.428089, 0.014813, 0.008827,
 0.493825, 0.394377,  0.10658, 0.005217,
 0.246201, 0.018561, 0.675626, 0.059612,
 0.208841, 0.229839, 0.560665, 0.000656,
 0.000289, 0.617101, 0.259589, 0.123021,
 0.187818, 0.684866, 0.081444, 0.045871,
 0.299362, 0.352541, 0.344251, 0.003846,
 0.000021, 0.437685,  0.56228, 0.000013}
{0.999865,        0, 0.000135,        0,
 0.826148,        0, 0.173852,        0,
 0.350804,        0, 0.649158, 0.000038,
 0.962612, 0.000141, 0.036806, 0.000441,
 0.678933, 0.043392,  0.27764, 0.000035,
 0.177369, 0.619388,  0.20321, 0.000033,
 0.034093, 0.854956, 0.110951,        0,
 0.069853, 0.502885, 0.427261,        0,
 0.032077, 0.837858, 0.130066,        0,
 0.028917, 0.953457, 0.017626,        0,
 0.000056, 0.001243, 0.998701,        0} 


3 1358.354760822872
{0.000554,  0.27191, 0.717432, 0.010105,
 0.060614, 0.444823, 0.437429, 0.057134,
 0.012354, 0.932768, 0.054473, 0.000405,
 0.371927, 0.527206, 0.098084, 0.002783,
 0.679755,  0.29251, 0.016574, 0.011161,
 0.036659, 0.900846, 0.057367, 0.005128,
 0.000118, 0.438534,  0.55785, 0.003499,
 0.003821, 0.604123, 0.273209, 0.118847,
 0.160445, 0.730459, 0.093188, 0.015908,
 0.155183, 0.096224, 0.746494, 0.002099,
 0.004024, 0.182112, 0.813789, 0.000075}
{0.014336,        0, 0.985664,        0,
 0.132229, 0.000192, 0.867563, 0.000016,
 0.600728, 0.000056, 0.397783, 0.001433,
 0.898516, 0.001935, 0.099541, 0.000008,
 0.862685, 0.003153, 0.133973, 0.000188,
 0.235144, 0.538915, 0.225941,        0,
 0.001041, 0.988386, 0.010573,        0,
 0.002115, 0.165019, 0.832866,        0,
 0.000422, 0.995826, 0.003752,        0,
 0.009421, 0.287307, 0.703272,        0,
  0.00032, 0.763338, 0.236342,        0} 


3 1031.0905171455033
{0.042923, 0.148101, 0.808447, 0.000529,
 0.009523, 0.567745, 0.422565, 0.000168,
 0.010709, 0.984256, 0.004806, 0.000229,
 0.660486,  0.27991, 0.043516, 0.016087,
 0.057074, 0.925761, 0.016276,  0.00089,
 0.003334, 0.129019, 0.806566,  0.06108,
 0.090132, 0.488258, 0.395215, 0.026395,
  0.08165, 0.736639, 0.169568, 0.012143,
 0.098905, 0.719213, 0.102525, 0.079358,
 0.000657, 0.579964, 0.415572, 0.003807,
 0.000117, 0.939088, 0.053895,   0.0069}
{0.002297, 0.000372, 0.997328, 0.000003,
 0.044388, 0.005303, 0.950261, 0.000047,
 0.751542, 0.007173, 0.241285,        0,
 0.799513,  0.00168, 0.198807,        0,
 0.786818, 0.053818, 0.159358, 0.000006,
 0.360874, 0.399493, 0.239612, 0.000021,
  0.50863, 0.029696, 0.461673, 0.000001,
 0.029558, 0.001983,  0.96846,        0,
 0.002079, 0.047157, 0.950764,        0,
 0.000704, 0.001079, 0.998217,        0,
 0.577676, 0.148639, 0.273685,        0} 


3 991.0026814342968
{0.000909, 0.632686, 0.366385,  0.00002,
 0.006657,  0.71256, 0.280774,  0.00001,
 0.002032, 0.641905, 0.356038, 0.000025,
 0.519561, 0.325204, 0.154455, 0.000781,
 0.000098, 0.006524, 0.938202, 0.055175,
 0.190929, 0.168157, 0.637196, 0.003718,
 0.152712, 0.509731,  0.33677, 0.000787,
  0.00296, 0.896113, 0.060402, 0.040526,
 0.069737, 0.749778, 0.175667, 0.004818,
 0.008953, 0.583991, 0.405333, 0.001723,
 0.000001,  0.96439, 0.035609,        0}
{0.075397, 0.005058, 0.919544,        0,
 0.064887, 0.008685, 0.926428,        0,
 0.303893,  0.00144, 0.694657, 0.000009,
 0.157839, 0.060056, 0.782082, 0.000023,
  0.62516, 0.183715, 0.189988, 0.001136,
 0.305166, 0.367068, 0.327754, 0.000012,
  0.11231, 0.001043, 0.886646, 0.000001,
 0.000008, 0.000464, 0.999528,        0,
 0.003374, 0.364058, 0.632568,        0,
 0.061493, 0.899682, 0.038824,        0,
 0.995129, 0.002425, 0.002446,        0} 


3 1295.4482251463094
{0.000327, 0.001847, 0.997779, 0.000047,
 0.003308, 0.018872, 0.977279, 0.000541,
 0.074898, 0.035209, 0.889261, 0.000632,
 0.372333, 0.235876, 0.390277, 0.001514,
 0.097902, 0.262474, 0.477552, 0.162072,
 0.235996,   0.7577, 0.006055, 0.000249,
 0.163695, 0.577361, 0.243338, 0.015606,
  0.00484,  0.79518, 0.112383, 0.087597,
 0.284223, 0.658444, 0.053801, 0.003532,
  0.00514, 0.521976, 0.472658, 0.000227,
 0.000028, 0.950408, 0.049522, 0.000042}
{0.023908, 0.000002,  0.97609,        0,
 0.018488, 0.001571, 0.979937, 0.000004,
 0.012704, 0.090918, 0.896378, 0.000001,
 0.000932, 0.003711, 0.995354, 0.000002,
 0.473712,  0.30437, 0.221914, 0.000003,
 0.319626, 0.379214,  0.30116, 0.000001,
 0.000247, 0.016159, 0.983594,        0,
 0.000216, 0.115588, 0.884197,        0,
 0.003531, 0.360436, 0.636033,        0,
 0.060597, 0.757805, 0.181598,        0,
 0.037664, 0.443858, 0.518477,        0} 


3 806.1803732014738
{ 0.06542, 0.060019, 0.776818, 0.097743,
 0.242266, 0.100849, 0.656561, 0.000324,
 0.506593, 0.423741, 0.069378, 0.000288,
 0.585288, 0.169927, 0.240675,  0.00411,
 0.066847, 0.657275, 0.256095, 0.019783,
 0.082145, 0.405793, 0.343094, 0.168967,
 0.087947, 0.768643, 0.102889,  0.04052,
 0.080125, 0.618577, 0.147358,  0.15394,
 0.244178, 0.709812, 0.044722, 0.001288,
 0.001826,  0.31485, 0.683203, 0.000121,
 0.006974, 0.762692, 0.228547, 0.001787}
{0.000986, 0.000618, 0.998396,        0,
 0.000619, 0.000133, 0.999247,        0,
 0.013645, 0.025378, 0.960976, 0.000001,
 0.005749, 0.907069, 0.087182,        0,
 0.702896, 0.100691, 0.196411, 0.000003,
 0.401145, 0.407215,  0.19164,        0,
 0.393514, 0.500474, 0.106012,        0,
 0.000905, 0.059867, 0.939228,        0,
 0.001445, 0.488783, 0.509771,        0,
 0.002524, 0.727429, 0.270047,        0,
  0.00053, 0.976694, 0.022777,        0} 


3 734.42703142862
{0.173313, 0.492444, 0.334204, 0.000039,
 0.048743, 0.945597, 0.005646, 0.000014,
 0.029586, 0.970298, 0.000085, 0.000031,
 0.524034, 0.141791, 0.330324, 0.003851,
 0.000302, 0.000875, 0.986123,   0.0127,
 0.000025,  0.02317, 0.975836, 0.000968,
  0.14133, 0.528337, 0.319957, 0.010375,
 0.068494, 0.645558, 0.248769, 0.037179,
 0.271347, 0.630231, 0.098363, 0.000059,
 0.014355, 0.282844, 0.701301,   0.0015,
 0.110301, 0.777685, 0.111851, 0.000162}
{0.004107, 0.475137, 0.520756,        0,
 0.005401, 0.987318, 0.007281,        0,
 0.005445, 0.972326, 0.022229,        0,
 0.060209, 0.923976, 0.015811, 0.000004,
 0.614259, 0.270668, 0.114509, 0.000564,
 0.317426,  0.55222, 0.130352, 0.000002,
 0.004815, 0.934654, 0.060532,        0,
 0.000695, 0.995661, 0.003643,        0,
 0.014299, 0.973991,  0.01171,        0,
 0.021437, 0.978366, 0.000197,        0,
  0.00562, 0.989981, 0.004399,        0} 


3 753.499188097488
{0.003472, 0.994871, 0.001657,        0,
  0.01622, 0.983264, 0.000514, 0.000002,
 0.086165, 0.695823, 0.215722, 0.002291,
 0.372235, 0.409991, 0.204709, 0.013066,
 0.001833, 0.949312, 0.045031, 0.003823,
 0.009965, 0.187842, 0.800511, 0.001682,
  0.13405, 0.392624, 0.460337, 0.012988,
 0.073532, 0.748727,  0.16553, 0.012211,
 0.222475, 0.706164, 0.053956, 0.017405,
 0.005155, 0.452348, 0.541478,  0.00102,
 0.000545, 0.610005,  0.07345, 0.315999}
{0.011692, 0.835215, 0.153084, 0.000009,
 0.000143, 0.999354, 0.000503,        0,
 0.001549, 0.979345, 0.019106,        0,
 0.019506, 0.978207, 0.002287,        0,
 0.642542, 0.266779, 0.090669,  0.00001,
 0.395359,  0.53695, 0.067689, 0.000002,
 0.008342, 0.991295, 0.000364,        0,
 0.062663, 0.617786,  0.31955,        0,
 0.765205, 0.189555, 0.045241,        0,
 0.014791, 0.014126, 0.971083,        0,
 0.001114, 0.025045, 0.973841,        0} 


3 768.4008573608988
{0.002042, 0.997909, 0.000048, 0.000001,
 0.192848, 0.708033, 0.099082, 0.000037,
 0.955257, 0.006574, 0.038104, 0.000065,
 0.540367, 0.309916,  0.14952, 0.000197,
 0.569088, 0.057863, 0.371029,  0.00202,
 0.033942, 0.045952,  0.91983, 0.000276,
 0.014903, 0.402114, 0.582664, 0.000319,
  0.08079, 0.809618, 0.102237, 0.007355,
 0.202092, 0.717812, 0.061058, 0.019037,
  0.03512, 0.211814, 0.747657, 0.005409,
 0.022343, 0.444262, 0.427552, 0.105843}
{ 0.00003, 0.999969, 0.000001,        0,
 0.001173, 0.997536, 0.001291,        0,
 0.037874, 0.955518, 0.006608,        0,
 0.351476, 0.647396, 0.001123, 0.000005,
 0.445241, 0.381784, 0.172918, 0.000057,
 0.549183, 0.320289, 0.130528,        0,
 0.019272, 0.074628, 0.906099,        0,
 0.001583,  0.00009, 0.998327,        0,
 0.034611,  0.78697, 0.178419,        0,
  0.00002, 0.040113, 0.959866,        0,
 0.000001, 0.010819,  0.98918,        0} 


3 1032.1790669280006
{0.440031, 0.477389, 0.082565, 0.000016,
 0.667755, 0.003901, 0.328343,        0,
   0.6265, 0.168125, 0.205372, 0.000003,
 0.582986, 0.319503,  0.09751,        0,
 0.829009, 0.158523, 0.012465, 0.000002,
 0.000727, 0.999241, 0.000032,        0,
 0.037519, 0.287963, 0.674484, 0.000033,
 0.059443, 0.740805, 0.199226, 0.000527,
 0.246466, 0.717703, 0.023687, 0.012144,
 0.001141,  0.00499, 0.987764, 0.006105,
 0.103328, 0.099777, 0.796273, 0.000622}
{0.000039, 0.998401,  0.00156,        0,
 0.010644, 0.925569, 0.063787,        0,
 0.966645, 0.026222, 0.007133,        0,
 0.921665, 0.037879, 0.040453, 0.000003,
 0.307186, 0.434944, 0.257861, 0.000009,
 0.519026, 0.284904, 0.196069,        0,
 0.345762, 0.464007, 0.190231,        0,
 0.236835, 0.574547, 0.188618,        0,
 0.009074, 0.920834, 0.070092,        0,
 0.000025, 0.001708, 0.998266,        0,
 0.000005, 0.000177, 0.999819,        0} 


3 1265.513257510709
{0.235316, 0.749907, 0.014768, 0.000009,
 0.420262, 0.477795, 0.101942,        0,
 0.341026, 0.620723,  0.03825,        0,
 0.620579, 0.330872, 0.048544, 0.000004,
 0.000301, 0.999698, 0.000001,        0,
 0.002348, 0.821356, 0.176169, 0.000127,
 0.049891, 0.362064, 0.588008, 0.000037,
 0.111346,  0.59467, 0.288244,  0.00574,
 0.162363, 0.805477, 0.020248, 0.011912,
 0.396771, 0.219143, 0.383422, 0.000664,
 0.056553, 0.235497, 0.660573, 0.047377}
{0.341727, 0.641503,  0.01677,        0,
 0.285967, 0.672571, 0.041463,        0,
 0.998975, 0.000579, 0.000446,        0,
 0.997813, 0.000957,  0.00123,        0,
 0.475796, 0.166213,  0.35798, 0.000011,
 0.342299, 0.420852, 0.236848, 0.000001,
 0.122008, 0.765003, 0.112989,        0,
 0.097278, 0.094652,  0.80807,        0,
 0.041157,  0.03846, 0.920376, 0.000007,
 0.000134, 0.000481, 0.999385,        0,
 0.000128,  0.00002, 0.999852,        0} 


3 965.1764745874792
{0.046435,  0.03683, 0.916735,        0,
 0.005657, 0.046572, 0.947772,        0,
 0.023053, 0.168989, 0.807959,        0,
 0.288161, 0.489257, 0.222577, 0.000004,
 0.006133, 0.988585, 0.005279, 0.000003,
 0.030913, 0.669655, 0.299432,        0,
 0.007462,  0.08708, 0.905285, 0.000173,
 0.108047, 0.636347, 0.250193, 0.005414,
 0.061828, 0.928155, 0.009406, 0.000611,
 0.012907, 0.171386, 0.815492, 0.000215,
 0.180887, 0.472623, 0.345842, 0.000648}
{0.055096, 0.726875, 0.218029,        0,
 0.964813, 0.035108, 0.000078,        0,
 0.835991, 0.163519,  0.00049,        0,
 0.885601,  0.07553, 0.038868,        0,
 0.551416, 0.209944,  0.23864,        0,
 0.392334, 0.375835, 0.231826, 0.000005,
 0.039864, 0.295766,  0.66437,        0,
 0.029567, 0.093317, 0.877115, 0.000001,
 0.668909, 0.072548, 0.258543, 0.000001,
 0.002605, 0.019502, 0.977893,        0,
 0.003411, 0.000003, 0.996586,        0} 


3 997.9384555079226
{0.000007, 0.581585, 0.418409,        0,
 0.006012, 0.148732, 0.845256,        0,
 0.741543, 0.020489, 0.237968,        0,
 0.219346, 0.472847, 0.307797, 0.000011,
 0.082134, 0.915451, 0.002415,        0,
 0.006195, 0.463953, 0.529851, 0.000001,
 0.132678, 0.130637, 0.736169, 0.000517,
 0.228015, 0.525835, 0.210007, 0.036143,
 0.060682, 0.921929, 0.015259,  0.00213,
 0.003814, 0.128849,  0.85536, 0.011977,
 0.000106, 0.334512, 0.575734, 0.089649}
{  0.9983, 0.001698, 0.000002,        0,
 0.982331, 0.015157, 0.002511,        0,
 0.200806, 0.007938, 0.791257,        0,
 0.006144, 0.014385, 0.979471,        0,
 0.525901, 0.215979, 0.258116, 0.000003,
 0.418186, 0.351683, 0.230109, 0.000022,
 0.017699, 0.096655, 0.885645, 0.000001,
 0.107801, 0.140123, 0.752076,        0,
 0.001458, 0.985474, 0.013068,        0,
 0.000757, 0.026071, 0.973172,        0,
 0.021714, 0.039295,  0.93899, 0.000001} 


3 1239.7270244241906
{0.000203, 0.063771, 0.936026,        0,
 0.024033, 0.004706, 0.971261,        0,
 0.009619, 0.487194, 0.503187,        0,
 0.258831, 0.583844, 0.157325,        0,
 0.044187, 0.124138, 0.831673, 0.000002,
 0.768997, 0.019277, 0.211139, 0.000588,
 0.198291, 0.123055, 0.678376, 0.000279,
 0.354256, 0.518674, 0.048527, 0.078543,
 0.041953, 0.892108,  0.02649, 0.039449,
 0.021639, 0.062758, 0.680883,  0.23472,
  0.00238, 0.124624, 0.177731, 0.695264}
{0.989351, 0.002538, 0.008111,        0,
 0.676427, 0.002949, 0.320624,        0,
 0.634497, 0.050854, 0.314649,        0,
 0.001712, 0.003128,  0.99516,        0,
 0.645133, 0.192274, 0.162583, 0.000009,
 0.453169, 0.313741, 0.232921, 0.000169,
 0.019356, 0.954257, 0.026387, 0.000001,
 0.000419,  0.00204, 0.997542,        0,
 0.000949, 0.721379, 0.277672,        0,
  0.00712,  0.33332, 0.659524, 0.000036,
 0.020275, 0.975069, 0.004656,        0} 


3 966.8862304075534
{0.000337, 0.001781, 0.997882,        0,
  0.00599, 0.251183, 0.742827,        0,
 0.002755, 0.161181, 0.836064,        0,
 0.326822, 0.353088,  0.32009,        0,
 0.026807,  0.00006, 0.973134,        0,
  0.49825, 0.000284, 0.501465,        0,
 0.189256, 0.195601, 0.615013, 0.000131,
 0.114641, 0.665149, 0.014287, 0.205923,
 0.071603, 0.837791, 0.019335, 0.071271,
 0.048765, 0.140133, 0.714201, 0.096902,
 0.034634, 0.063075, 0.157252, 0.745038}
{ 0.08323, 0.000042, 0.916728,        0,
 0.961417, 0.000003,  0.03858,        0,
 0.017753, 0.001504, 0.980744,        0,
 0.949447, 0.009572, 0.040981,        0,
 0.921077, 0.051216, 0.027698, 0.000009,
 0.475519, 0.261434, 0.262725, 0.000322,
 0.024055, 0.373838, 0.601297,  0.00081,
  0.00017, 0.004367, 0.995429, 0.000034,
 0.000087, 0.905811, 0.094101, 0.000001,
 0.001888, 0.862396, 0.135711, 0.000005,
 0.001189, 0.889187, 0.109589, 0.000035} 


3 1256.929055639547
{0.019261, 0.029578, 0.949135, 0.002026,
 0.000138, 0.002606, 0.997256,        0,
 0.001738, 0.049525, 0.948726,  0.00001,
 0.650886, 0.271618, 0.077496,        0,
 0.083135, 0.001156, 0.915708,        0,
 0.232225, 0.008249, 0.759526,        0,
 0.151098, 0.120722, 0.727901, 0.000279,
 0.094436, 0.379713, 0.014894, 0.510958,
 0.159857, 0.697699, 0.100224,  0.04222,
 0.000579, 0.270607, 0.687409, 0.041405,
        0, 0.011822, 0.901611, 0.086567}
{0.532822,        0, 0.467178,        0,
 0.040572, 0.000007, 0.959421,        0,
 0.998671,  0.00016, 0.001169,        0,
 0.997459,   0.0003, 0.002241,        0,
   0.8619, 0.053946, 0.084072, 0.000082,
 0.327508, 0.267386,  0.40492, 0.000187,
 0.200649, 0.135083, 0.664222, 0.000046,
 0.000325, 0.970405, 0.028985, 0.000284,
 0.000165, 0.979614, 0.020137, 0.000084,
 0.000001, 0.995348, 0.004637, 0.000014,
 0.000001,  0.99639,  0.00359, 0.000019} 


3 1727.8586329396865
{0.000181, 0.000182, 0.999638,        0,
 0.000069, 0.003231,   0.9967,        0,
 0.021629,  0.00234, 0.976031,        0,
 0.672378, 0.205257, 0.122366,        0,
 0.000032, 0.004919, 0.995049,        0,
 0.000012, 0.000068,  0.99992,        0,
 0.042577, 0.115392, 0.842032,        0,
 0.001311, 0.539307, 0.000362,  0.45902,
 0.182902, 0.768316, 0.006079, 0.042703,
  0.00015, 0.516655, 0.390607, 0.092588,
 0.061904, 0.409383, 0.525818, 0.002895}
{0.004983, 0.524545, 0.470471,        0,
   0.0113, 0.004224, 0.984476,        0,
 0.997887, 0.001525, 0.000588,        0,
 0.850412,  0.14951, 0.000078,        0,
  0.80662,  0.12663,  0.06675,        0,
 0.221162, 0.299111, 0.479718, 0.000008,
 0.000477, 0.457446, 0.530021, 0.012057,
 0.022238, 0.656891, 0.317098, 0.003773,
 0.002935, 0.994588,  0.00084, 0.001637,
 0.977673, 0.006662, 0.000065,   0.0156,
 0.995361, 0.004587,        0, 0.000053} 


3 2431.7204788267068
{0.003935, 0.996023, 0.000042,        0,
 0.014769, 0.004787, 0.980444,        0,
 0.006299, 0.000004, 0.993697,        0,
 0.207026,  0.49369, 0.299284,        0,
 0.001883, 0.995259, 0.002858,        0,
 0.000014, 0.001972, 0.998014,        0,
 0.073864, 0.517866, 0.400493, 0.007777,
 0.000033, 0.300477, 0.010679, 0.688812,
 0.239545, 0.614006, 0.139498, 0.006951,
 0.001011,   0.7339,   0.2259, 0.039189,
 0.031334, 0.115381, 0.404374, 0.448911}
{0.000059,        0, 0.999941,        0,
 0.771838, 0.134923, 0.093239,        0,
 0.902614,  0.09702, 0.000365,        0,
 0.991412, 0.008479, 0.000109,        0,
 0.719869, 0.193153, 0.086959, 0.000018,
 0.215699, 0.180341, 0.602651, 0.001309,
 0.000609, 0.046464, 0.909443, 0.043484,
  0.00427, 0.440896,  0.55285, 0.001984,
 0.418048, 0.467399, 0.114088, 0.000465,
 0.997835, 0.002165,        0,        0,
 0.044056, 0.955944, 0.000001,        0} 


3 2238.6718491082106
{0.019982, 0.003059, 0.976959,        0,
 0.003888,        0, 0.996112,        0,
 0.004005, 0.011346, 0.984649,        0,
 0.132096, 0.673707, 0.194197,        0,
 0.000011, 0.000102, 0.999887,        0,
 0.003631, 0.030087, 0.966281, 0.000002,
 0.000665, 0.260307, 0.737479, 0.001549,
 0.407043, 0.284666, 0.001435, 0.306855,
 0.355168, 0.465616, 0.177413, 0.001804,
 0.087479, 0.564432, 0.346892, 0.001197,
 0.000333, 0.994604, 0.005063,        0}
{0.799497, 0.130965, 0.069536, 0.000001,
 0.215917, 0.016079, 0.768004,        0,
 0.984641, 0.015316, 0.000042,        0,
 0.656573,  0.34342, 0.000006,        0,
 0.921095, 0.053835, 0.022218, 0.002852,
 0.229426,  0.18774, 0.582688, 0.000146,
 0.000055, 0.999543, 0.000396, 0.000006,
 0.000282, 0.007764, 0.991825, 0.000129,
 0.000309, 0.999656, 0.000035, 0.000001,
 0.796317, 0.194626, 0.009053, 0.000004,
 0.997696, 0.000032, 0.002272,        0} 


3 1606.2782887365322
{0.214237,        0, 0.785763,        0,
 0.089931,        0, 0.910068,        0,
 0.981882, 0.000628,  0.01749,        0,
 0.069063, 0.866346, 0.064592,        0,
 0.000877, 0.094278, 0.904845,        0,
  0.00795, 0.117886, 0.874164,        0,
 0.000024, 0.365887, 0.629823, 0.004266,
 0.000281, 0.677757, 0.048413, 0.273548,
 0.577761,  0.38921, 0.028798,  0.00423,
 0.002191, 0.811269, 0.186179,  0.00036,
 0.002529, 0.855274, 0.142188, 0.000009}
{0.000911, 0.025373, 0.973715,        0,
 0.107456, 0.888961, 0.003583,        0,
 0.023017, 0.976915, 0.000068,        0,
 0.999426, 0.000566, 0.000003, 0.000004,
 0.850034, 0.016636, 0.131698, 0.001631,
 0.221016, 0.160602, 0.618153, 0.000229,
 0.000345, 0.009343, 0.990311,        0,
  0.00071, 0.104836, 0.894445, 0.000008,
 0.002285, 0.824075, 0.173639, 0.000001,
  0.67774, 0.140191, 0.182069,        0,
 0.144111, 0.041552, 0.814337,        0} 


3 1931.6144800287784
{0.447027, 0.000601, 0.552372,        0,
 0.990445, 0.000229, 0.009325,        0,
 0.995059, 0.000376, 0.004564,        0,
 0.147721, 0.534302, 0.317977,        0,
 0.036286, 0.144528, 0.819185, 0.000001,
        0, 0.311754, 0.688246,        0,
 0.000002,  0.32406,  0.67558, 0.000357,
 0.002343, 0.630495, 0.165766, 0.201396,
 0.446464, 0.362992,  0.16635, 0.024193,
 0.002393, 0.678904, 0.318379, 0.000324,
  0.00001, 0.345095, 0.654497, 0.000398}
{0.594139, 0.030892, 0.374969,        0,
 0.679811, 0.256931, 0.063258,        0,
 0.523605, 0.158685, 0.317663, 0.000047,
 0.614056, 0.014632, 0.371292,  0.00002,
 0.807195, 0.080848, 0.111863, 0.000094,
 0.210807, 0.261637, 0.515787, 0.011769,
 0.050957, 0.124918, 0.824104, 0.000021,
 0.000021, 0.001346, 0.998633, 0.000001,
 0.403065, 0.268266, 0.328669,        0,
 0.000458, 0.002447, 0.997094,        0,
 0.000174, 0.035719, 0.964107,        0} 


3 1630.3538053457553
{0.999926, 0.000006, 0.000069,        0,
 0.999984, 0.000005, 0.000011,        0,
 0.993949, 0.000231, 0.005819,        0,
 0.089383, 0.754995, 0.155621,        0,
 0.000004, 0.002615, 0.997382,        0,
        0, 0.001392, 0.998593, 0.000014,
 0.014093, 0.433649, 0.551821, 0.000436,
 0.009383, 0.678057, 0.085852, 0.226708,
 0.444939,  0.34504, 0.208729, 0.001291,
 0.000031, 0.043893, 0.955305, 0.000771,
 0.000006, 0.003832, 0.996003, 0.000159}
{0.005857, 0.673672, 0.320472,        0,
 0.717968, 0.280625, 0.001406,        0,
 0.822136, 0.102427, 0.075437,        0,
 0.003227, 0.996522,  0.00025,        0,
 0.508639, 0.294065, 0.197182, 0.000114,
 0.188551,  0.36413, 0.447307, 0.000012,
 0.000053, 0.034401, 0.965545, 0.000002,
 0.267116, 0.706073, 0.026811,        0,
 0.003815, 0.985189, 0.010997,        0,
  0.00032, 0.590181, 0.409499,        0,
 0.000657, 0.973712, 0.025631,        0} 


3 1675.5752247887115
{0.999999,        0, 0.000001,        0,
 0.999227, 0.000169, 0.000604,        0,
 0.246865, 0.736563, 0.016414, 0.000158,
 0.376733, 0.334673, 0.288589, 0.000005,
 0.000087,  0.17318, 0.826733,        0,
  0.12139,  0.68469, 0.138766, 0.055155,
 0.032229, 0.185884, 0.769779, 0.012108,
 0.002913,  0.69066, 0.101436, 0.204991,
 0.084403, 0.750327, 0.157896, 0.007373,
 0.000906, 0.516265, 0.217259,  0.26557,
 0.002166, 0.095217, 0.586112, 0.316506}
{0.610062, 0.389895, 0.000043,        0,
  0.99997, 0.000001, 0.000029,        0,
  0.99923,  0.00072,  0.00005,        0,
 0.996041, 0.003407, 0.000551,        0,
  0.29936, 0.067932, 0.632708, 0.000001,
 0.156291, 0.507015,  0.33665, 0.000044,
 0.396329, 0.554258, 0.049214, 0.000198,
 0.288294, 0.452444, 0.259235, 0.000028,
 0.015622, 0.980081, 0.004294, 0.000003,
 0.000008, 0.999737, 0.000255,        0,
        0,  0.99999,  0.00001,        0} 


3 1940.1318238607753
{0.999973,        0, 0.000027,        0,
 0.889573, 0.070849, 0.039577,        0,
 0.006953, 0.985373, 0.007674,        0,
 0.456578, 0.457757, 0.085665,        0,
 0.402366, 0.585253, 0.012381,        0,
 0.321828, 0.641016, 0.036954, 0.000202,
 0.429206, 0.336615,  0.20034, 0.033839,
 0.000769, 0.862925, 0.009821, 0.126486,
  0.12852, 0.624167, 0.245617, 0.001696,
 0.000932, 0.834621, 0.164417,  0.00003,
 0.000694, 0.033329,  0.96585, 0.000128}
{0.999997, 0.000001, 0.000003,        0,
 0.999842,        0, 0.000158,        0,
 0.443298, 0.000012,  0.55669,        0,
 0.176974, 0.796592, 0.026434,        0,
 0.425379, 0.228856, 0.345758, 0.000008,
 0.237647, 0.427849, 0.334329, 0.000174,
  0.00495,  0.98526, 0.009787, 0.000003,
   0.5335, 0.392711, 0.073789,        0,
 0.000154,  0.98822, 0.011627,        0,
 0.000001, 0.999975, 0.000024,        0,
 0.000033, 0.999399, 0.000567,        0} 


3 2186.4324462697336
{0.944754,  0.00694, 0.048307,        0,
 0.000322,  0.99967, 0.000008,        0,
  0.01099, 0.988934, 0.000075,        0,
 0.420737, 0.424505, 0.154758,        0,
 0.352329, 0.564093, 0.083568,  0.00001,
 0.015253,  0.86631, 0.117009, 0.001428,
 0.073246,  0.66168, 0.254263, 0.010811,
 0.414078, 0.400653, 0.112249,  0.07302,
 0.161881, 0.535034, 0.302655,  0.00043,
 0.011515, 0.775786, 0.212669,  0.00003,
 0.000468, 0.061717, 0.937794, 0.000022}
{0.999999,        0, 0.000001,        0,
 0.998818, 0.000001, 0.001181,        0,
 0.997083, 0.000099, 0.002818,        0,
 0.899915, 0.003935,  0.09615,        0,
  0.58167, 0.166301, 0.251977, 0.000052,
  0.27523, 0.345524, 0.379234, 0.000011,
 0.022214, 0.968805, 0.008981,        0,
 0.003341, 0.564794, 0.431865,        0,
  0.00024, 0.999667, 0.000094,        0,
 0.000041, 0.997504, 0.002455,        0,
 0.015633, 0.975801, 0.008565,        0} 


3 1716.4868897241577
{0.000169,  0.99983, 0.000001,        0,
 0.001694, 0.998161, 0.000145,        0,
 0.000594, 0.995856,  0.00355,        0,
 0.323805,  0.62731, 0.048885, 0.000001,
 0.000003, 0.998324, 0.001673,        0,
 0.000559, 0.999282,  0.00014, 0.000018,
 0.005687, 0.705201, 0.257088, 0.032024,
  0.07118, 0.452389, 0.352182,  0.12425,
 0.227365, 0.475959, 0.293678, 0.002998,
 0.002403, 0.828371, 0.168729, 0.000497,
 0.000093, 0.193027, 0.621796, 0.185085}
{0.998045, 0.000086, 0.001868, 0.000001,
 0.652854, 0.347013, 0.000131, 0.000001,
 0.988313, 0.011125, 0.000561, 0.000001,
 0.778251, 0.015734, 0.205984, 0.000031,
 0.525803, 0.267977, 0.206179, 0.000041,
 0.210069, 0.503623, 0.286308, 0.000001,
 0.000122, 0.913621, 0.086257,        0,
 0.000003, 0.005468,  0.99453,        0,
 0.000044, 0.076371, 0.923585,        0,
 0.000001, 0.025596, 0.974403,        0,
 0.000214, 0.992988, 0.006798,        0} 


3 1982.8113339620452
{0.503174, 0.434063, 0.062763,        0,
 0.239182, 0.760642, 0.000176,        0,
 0.082902, 0.043261, 0.873837,        0,
  0.19781, 0.732367, 0.069788, 0.000036,
 0.000647, 0.999352, 0.000001,        0,
 0.239514, 0.758086, 0.002352, 0.000049,
 0.019107,  0.76331, 0.215264, 0.002319,
 0.000094, 0.379486, 0.539153, 0.081268,
 0.084756, 0.414735, 0.497948, 0.002561,
 0.000844, 0.886235, 0.103103, 0.009819,
 0.000156, 0.075732, 0.667681,  0.25643}
{0.999889,        0, 0.000109, 0.000001,
 0.999153, 0.000006, 0.000842,        0,
 0.830893, 0.101533, 0.067522, 0.000052,
 0.005608, 0.853303, 0.140006, 0.001083,
 0.407345, 0.342233, 0.250414, 0.000008,
 0.258126, 0.450892, 0.290974, 0.000008,
 0.000112,  0.05483, 0.945058,        0,
 0.000009, 0.802676, 0.197315,        0,
 0.000002, 0.978657, 0.021341,        0,
 0.000043,  0.99967, 0.000287, 0.000001,
 0.000079, 0.999915, 0.000002, 0.000005} 


3 1730.2563607953095
{0.959415, 0.040585,        0,        0,
 0.927626, 0.072373, 0.000001,        0,
 0.967888, 0.032057, 0.000055,        0,
 0.681095, 0.310318, 0.008586,        0,
 0.007553, 0.992345, 0.000102,        0,
 0.002201, 0.996256, 0.001501, 0.000043,
 0.000013, 0.655109,   0.3381, 0.006778,
 0.003083, 0.397782, 0.548777, 0.050357,
 0.063093, 0.387493,  0.46274, 0.086675,
 0.000802, 0.785022, 0.155896,  0.05828,
 0.000114,  0.99502, 0.001393, 0.003473}
{0.424424, 0.000107, 0.575457, 0.000011,
  0.97549, 0.000044, 0.024088, 0.000378,
 0.235515, 0.000072, 0.022776, 0.741637,
 0.964448, 0.000413,  0.03453, 0.000608,
 0.772699, 0.137327, 0.089897, 0.000076,
 0.261795, 0.419225, 0.318976, 0.000003,
 0.000047, 0.457422,  0.54253,        0,
 0.000002, 0.229068, 0.770928, 0.000002,
 0.000007, 0.988429, 0.011563, 0.000001,
 0.001869,   0.9893, 0.002099, 0.006733,
 0.753377, 0.222383, 0.023797, 0.000443} 


3 1894.0085716339777
{0.986948, 0.013052,        0,        0,
 0.999696, 0.000304,        0,        0,
 0.483125, 0.516873, 0.000002,        0,
 0.797513, 0.195559, 0.006927, 0.000001,
 0.439147, 0.560656, 0.000197,        0,
  0.72084, 0.111376, 0.166089, 0.001694,
 0.000389,  0.44664, 0.548885, 0.004086,
 0.002443, 0.364649, 0.447825, 0.185083,
 0.046661, 0.378095, 0.538525, 0.036719,
 0.002349, 0.909756, 0.069137, 0.018758,
 0.001713, 0.032288, 0.464665, 0.501333}
{0.970082,        0, 0.029915, 0.000002,
 0.989164,        0, 0.010833, 0.000003,
 0.000053,        0, 0.999339, 0.000608,
  0.00678, 0.000472, 0.992728,  0.00002,
 0.812588, 0.077369, 0.110042, 0.000001,
  0.25468, 0.415365, 0.329955,        0,
 0.000208, 0.998894, 0.000898,        0,
        0, 0.592184, 0.407816,        0,
 0.000015, 0.926198, 0.073786,        0,
 0.000808, 0.001149, 0.998042, 0.000001,
        0,        0, 0.999999,        0} 


3 2852.170094285221
{0.318514, 0.681486,        0,        0,
 0.029252, 0.970748,        0,        0,
 0.511801, 0.487385, 0.000813,        0,
 0.274872, 0.708357, 0.016751,  0.00002,
 0.970089,  0.02988, 0.000031,        0,
  0.00558, 0.009984, 0.633364, 0.351072,
 0.006719, 0.270408,  0.71211, 0.010763,
 0.032885, 0.929574, 0.036776, 0.000765,
 0.041117, 0.435868, 0.495641, 0.027374,
 0.003871,  0.97608, 0.019764, 0.000285,
 0.000287, 0.610787, 0.319566,  0.06936}
{0.025606,        0, 0.974055, 0.000339,
 0.000916,        0, 0.969883, 0.029202,
 0.726128,        0, 0.009592,  0.26428,
 0.999945,        0, 0.000055,        0,
 0.956808, 0.005902, 0.037289, 0.000001,
 0.258502, 0.412903, 0.328589, 0.000005,
 0.007267, 0.517961, 0.474772,        0,
 0.001171, 0.154267, 0.844562,        0,
 0.003723,  0.95684, 0.039437,        0,
 0.000135, 0.145624, 0.854202, 0.000039,
 0.000001, 0.002941, 0.997058,        0} 


3 2751.539824261781
{0.999166, 0.000769, 0.000065,        0,
 0.757969, 0.240163, 0.001867,        0,
  0.25036, 0.741045, 0.008594,        0,
 0.259222, 0.704645, 0.036133,        0,
 0.003185, 0.979392, 0.017406, 0.000017,
 0.000016, 0.998669, 0.001294, 0.000021,
 0.000005, 0.573466, 0.426528, 0.000001,
 0.006509, 0.975303, 0.018021, 0.000167,
  0.03455, 0.304748, 0.656985, 0.003717,
 0.000046, 0.976562,  0.02061, 0.002782,
  0.00097,  0.59479, 0.396446, 0.007793}
{ 0.00004, 0.000003, 0.999456, 0.000501,
   0.0846, 0.000002, 0.913782, 0.001617,
 0.995608, 0.000001, 0.004391, 0.000001,
 0.581348, 0.001588, 0.417063,        0,
 0.985815, 0.003118, 0.011065, 0.000003,
 0.275159, 0.458724, 0.266115, 0.000002,
 0.000331, 0.010481, 0.989187,        0,
 0.000052, 0.000644, 0.999285, 0.000019,
 0.000238, 0.752855, 0.239329, 0.007578,
 0.000022,  0.00001, 0.999935, 0.000032,
        0, 0.001248, 0.998752,        0} 


3 1663.1175685790572
{0.919495,  0.08035, 0.000156,        0,
 0.998034, 0.001956,  0.00001,        0,
 0.991444, 0.008488, 0.000067,        0,
 0.211747, 0.760526, 0.027727,        0,
 0.000111, 0.999595, 0.000293,        0,
        0, 0.999782, 0.000218,        0,
  0.00007, 0.511409, 0.488478, 0.000043,
 0.003224, 0.893541, 0.102372, 0.000863,
  0.05673, 0.498687, 0.430022, 0.014561,
 0.002075, 0.288998, 0.708389, 0.000537,
 0.000254, 0.223164, 0.764178, 0.012404}
{0.996796,        0, 0.003171, 0.000033,
 0.987894,        0, 0.011886, 0.000219,
 0.218806, 0.000001,  0.78079, 0.000403,
 0.002092, 0.000033, 0.997867, 0.000008,
 0.488489, 0.128169, 0.383342,        0,
 0.299955, 0.379101, 0.320942, 0.000001,
 0.000432, 0.003904, 0.995664,        0,
 0.063217, 0.693861,   0.2429, 0.000023,
 0.000027, 0.786012, 0.213587, 0.000375,
 0.000001, 0.916338, 0.083662,        0,
        0, 0.999999, 0.000001,        0} 


3 2691.4929364946647
{0.999757, 0.000243,        0,        0,
 0.976164, 0.023826, 0.000011,        0,
 0.456246, 0.464469, 0.079285,        0,
 0.085703, 0.294782, 0.619515,        0,
  0.00137, 0.786525, 0.212105,        0,
 0.000012, 0.020256, 0.979733,        0,
 0.033338, 0.709698, 0.256963, 0.000001,
 0.109022, 0.763835, 0.124178, 0.002965,
 0.058167, 0.539406, 0.340542, 0.061885,
        0, 0.686365, 0.310871, 0.002764,
        0, 0.929274, 0.070721, 0.000005}
{0.777354,        0, 0.026267, 0.196379,
  0.86363,        0, 0.012287, 0.124083,
 0.418005,        0, 0.581972, 0.000022,
 0.028352, 0.000009,  0.97164,        0,
 0.636118, 0.085809, 0.278072,        0,
  0.29508, 0.334588, 0.370331, 0.000001,
  0.00781, 0.011954, 0.980235, 0.000001,
 0.000001, 0.000021, 0.999978,        0,
 0.000003, 0.023246, 0.976751, 0.000001,
        0, 0.999962, 0.000038,        0,
 0.000001, 0.995988, 0.004011,        0} 


3 3215.960218452435
{0.999991, 0.000001, 0.000008,        0,
 0.999189, 0.000811, 0.000001,        0,
  0.01606, 0.983898, 0.000042,        0,
 0.223063, 0.052439, 0.724457, 0.000041,
 0.341454, 0.653131, 0.003912, 0.001503,
 0.280103, 0.673806, 0.046059, 0.000033,
 0.099066,  0.55867, 0.336535,  0.00573,
 0.041545, 0.689259,  0.18195, 0.087246,
  0.13356, 0.557977, 0.279052,  0.02941,
        0, 0.742842,  0.25541, 0.001747,
        0, 0.994793, 0.005018, 0.000189}
{0.094123,        0,  0.00022, 0.905657,
 0.976561,        0, 0.023432, 0.000007,
 0.242772,        0, 0.757228,        0,
  0.19932, 0.000001, 0.800679,        0,
 0.605889, 0.055895, 0.338123, 0.000092,
 0.429984, 0.222857, 0.347159,        0,
 0.000446, 0.821676,  0.17783, 0.000047,
 0.000001, 0.997957, 0.002042,        0,
        0, 0.999972, 0.000027,        0,
        0, 0.999258, 0.000742,        0,
        0, 0.999999, 0.000001,        0} 


3 3944.0783151871888
{0.971106, 0.027805, 0.000069, 0.001019,
 0.000034, 0.999963, 0.000003,        0,
 0.513677, 0.463607, 0.022715, 0.000001,
  0.20256, 0.044944, 0.752496,        0,
 0.000046, 0.999882, 0.000072,        0,
 0.945513,  0.05396, 0.000526, 0.000001,
 0.000131, 0.329489, 0.670379, 0.000001,
 0.001366, 0.891967, 0.106611, 0.000056,
 0.042922, 0.885613, 0.070974,  0.00049,
        0,  0.43029, 0.045631, 0.524078,
        0, 0.769021, 0.230403, 0.000576}
{0.999737,        0, 0.000258, 0.000005,
 0.939824,        0, 0.060176,        0,
 0.357212,        0, 0.642787,        0,
  0.99977, 0.000013, 0.000217,        0,
 0.431519, 0.074096, 0.494385,        0,
 0.421903, 0.192594,  0.38535, 0.000152,
 0.000071, 0.901238, 0.098691,        0,
 0.018116, 0.019636, 0.962248,        0,
 0.000023, 0.981773, 0.018204,        0,
        0, 0.999998, 0.000002,        0,
        0, 0.998764, 0.001236,        0} 


3 3710.3696581347813
{0.000145, 0.013328, 0.986095, 0.000433,
 0.260907, 0.685113, 0.053286, 0.000693,
 0.042697, 0.029706, 0.927597,        0,
 0.431421, 0.052083, 0.516331, 0.000165,
 0.106789, 0.839944, 0.053265, 0.000002,
 0.093997, 0.000284, 0.905719,        0,
 0.000649, 0.169023, 0.830328,        0,
 0.001956, 0.882888, 0.115156,        0,
  0.34658,   0.6322, 0.021219, 0.000001,
        0, 0.919875,   0.0801, 0.000025,
        0,  0.35098, 0.649019, 0.000001}
{0.000909,        0, 0.999091,        0,
 0.082949,        0, 0.917051,        0,
 0.999997,        0, 0.000003,        0,
 0.993668, 0.000008, 0.006324,        0,
 0.677143, 0.054529, 0.268228,   0.0001,
 0.376515,  0.31496, 0.308192, 0.000333,
 0.000447, 0.944062, 0.055491,        0,
        0, 0.091235, 0.908765,        0,
        0, 0.999999, 0.000001,        0,
        0, 0.999982, 0.000018,        0,
        0,        1,        0,        0} 


3 5386.3102609360985
{ 0.07754, 0.559778, 0.000013,  0.36267,
 0.981653, 0.017684, 0.000663,        0,
 0.025215,  0.00363, 0.971155,        0,
 0.144718, 0.096233, 0.759049,        0,
 0.550685, 0.000002, 0.449312,        0,
 0.999599, 0.000015, 0.000386,        0,
 0.217902, 0.150476, 0.631621,        0,
 0.000611, 0.885641, 0.113748,        0,
 0.000011, 0.999924, 0.000065,        0,
        0, 0.318162, 0.681838,        0,
        0, 0.999988, 0.000012,        0}
{0.996905,        0, 0.003095,        0,
        1,        0,        0,        0,
 0.998744,        0, 0.001256,        0,
 0.989467, 0.000287, 0.010246,        0,
 0.699889, 0.234167, 0.052849, 0.013094,
 0.224862, 0.510269, 0.262181, 0.002689,
 0.000003, 0.668883, 0.331114,        0,
        0, 0.340269, 0.659731,        0,
        0, 0.000241, 0.999759,        0,
        0,        1,        0,        0,
        0,        1,        0,        0} 


3 5801.747074791801
{0.999928, 0.000072,        0,        0,
 0.999482, 0.000509, 0.000009,        0,
  0.00259, 0.000564, 0.996847,        0,
 0.278614, 0.113512, 0.607873,        0,
 0.416514, 0.583441, 0.000045,        0,
 0.000468, 0.999525, 0.000006,        0,
 0.000597, 0.689337, 0.310066,        0,
 0.000013, 0.786954, 0.212992, 0.000041,
        0, 0.029168, 0.970381, 0.000451,
        0, 0.999986, 0.000013,        0,
        0,        1,        0,        0}
{0.991671,        0, 0.008328, 0.000002,
 0.996295, 0.001897, 0.001808,        0,
 0.338773, 0.000125, 0.661102,        0,
 0.672857, 0.003445, 0.323683, 0.000015,
 0.767969, 0.192105, 0.034614, 0.005312,
 0.253496, 0.487691, 0.258808, 0.000004,
        0, 0.171996,  0.82785, 0.000154,
        0, 0.000003, 0.999997,        0,
        0, 0.206432, 0.793568,        0,
        0,        1,        0,        0,
        0,        1,        0,        0} 


3 9279.44420305288
0 10 1 0 0 { 0,
  0,
  0,
  0,
  6,
 10,
  0,
  1,
  1,
  0,
  0}
phi NaN, lo -Inf, up NaN, mu 38.760, sigma 9.114, c 0.000, c_full 3733352058066788864.000, thres 1.000


Final test loglikelihood:  NaN

Final train loglikelihood:  NaN
Saving likelihoods to file
Saved likelihoods to file
===============  per type  ===============
Featuretype=0  
0.9848376977529817   T=0,K=0:  ξύλον (0.063) ; ἀμπελών (0.053) ; ἐσθίω (0.049) ; προάστειον (0.034) ; κρείσσων (0.033) ; ἐκεῖ (0.027) ; βάλλω (0.027) ; παράδεισος (0.024) ; καρπός (0.023) ; θεός (0.023) ; 
2.757492317088376e-05   T=1,K=0:  ξύλον (0.075) ; ἀμπελών (0.071) ; ἐσθίω (0.065) ; καρπός (0.037) ; εἶδον (0.031) ; προάστειον (0.030) ; θεός (0.025) ; παράδεισος (0.023) ; ἐκεῖ (0.023) ; κρείσσων (0.022) ; 
0.9956391508422804   T=2,K=0:  ἀμπελών (0.074) ; ξύλον (0.050) ; εἶδον (0.042) ; καρπός (0.040) ; ἐσθίω (0.037) ; παράδεισος (0.032) ; εἶπον (0.027) ; θεός (0.027) ; προάστειον (0.026) ; ἐκεῖ (0.023) ; 
0.3635772389162325   T=3,K=0:  ξύλον (0.080) ; ἀμπελών (0.056) ; εἶπον (0.046) ; καρπός (0.046) ; εἶδον (0.039) ; θεός (0.035) ; ἐσθίω (0.033) ; παράδεισος (0.027) ; κρείσσων (0.020) ; γῆ (0.018) ; 
7.574018256056362e-06   T=4,K=0:  ξύλον (0.059) ; εἶπον (0.049) ; εἶδον (0.047) ; καρπός (0.045) ; θεός (0.035) ; ἐσθίω (0.035) ; ἀμπελών (0.033) ; παράδεισος (0.021) ; πρόσωπον (0.020) ; προάστειον (0.019) ; 
3.144195997715704e-10   T=5,K=0:  καρπός (0.052) ; θεός (0.043) ; ξύλον (0.043) ; εἶδον (0.043) ; εἶπον (0.042) ; ἐσθίω (0.037) ; προάστειον (0.028) ; ἀμπελών (0.027) ; μακρός (0.023) ; ἔρχομαι (0.020) ; 
1.435359995524346e-10   T=6,K=0:  ξύλον (0.056) ; εἶπον (0.053) ; προάστειον (0.044) ; εἶδον (0.043) ; παράδεισος (0.034) ; γῆ (0.033) ; θεός (0.030) ; καρπός (0.030) ; λαμβάνω (0.027) ; ἔρχομαι (0.024) ; 
2.7865414686276485e-09   T=7,K=0:  εἶπον (0.064) ; γῆ (0.054) ; εἶδον (0.046) ; ξύλον (0.045) ; καρπός (0.032) ; λαμβάνω (0.026) ; ἔρχομαι (0.025) ; θεός (0.025) ; ποταμός (0.023) ; δίδωμι (0.022) ; 
0.00701368744491158   T=8,K=0:  εἶπον (0.087) ; καρπός (0.057) ; ξύλον (0.054) ; εἶδον (0.049) ; ἀμπελών (0.040) ; γῆ (0.032) ; δίδωμι (0.025) ; λαμβάνω (0.023) ; γυνή (0.023) ; ἔρχομαι (0.023) ; 
1.9160974907618217e-07   T=9,K=0:  εἶδον (0.065) ; καρπός (0.060) ; εἶπον (0.058) ; ξύλον (0.036) ; ἀμπελών (0.033) ; ἔρχομαι (0.026) ; δίδωμι (0.026) ; μακρός (0.025) ; παράδεισος (0.024) ; λαμβάνω (0.022) ; 
2.235621175521912e-09   T=10,K=0:  καρπός (0.099) ; εἶπον (0.075) ; εἶδον (0.069) ; ἀμπελών (0.035) ; λαμβάνω (0.028) ; δίδωμι (0.027) ; μακρός (0.025) ; ἔρχομαι (0.022) ; κατασκευάζω (0.021) ; ξύλον (0.021) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=0:  ξύλον (0.053) ; καρπός (0.047) ; εἶπον (0.047) ; εἶδον (0.045) ; ἀμπελών (0.042) ; ἐσθίω (0.030) ; προάστειον (0.025) ; θεός (0.025) ; παράδεισος (0.024) ; γῆ (0.021) ; 


Featuretype=1  
8.480301334727056e-05   T=0,K=1:  ἀσεβής (0.075) ; πηγή (0.040) ; γνωστός (0.027) ; μέγας (0.024) ; κάλη (0.023) ; ἀναρπάζω (0.023) ; ξύλον (0.022) ; πολύς (0.018) ; προάστειον (0.016) ; κατάφυτος (0.016) ; 
6.990381951653834e-06   T=1,K=1:  ἀσεβής (0.059) ; πηγή (0.052) ; κάλη (0.023) ; ξύλον (0.020) ; ἔνθεος (0.019) ; μέγας (0.019) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; οὐρανός (0.016) ; πολίτης (0.014) ; 
2.8175591993576568e-08   T=2,K=1:  ἀσεβής (0.057) ; ξύλον (0.036) ; πηγή (0.026) ; πολύς (0.025) ; κάλη (0.022) ; ἐπιφάνεια (0.022) ; ἀποφαίνω (0.017) ; κατάφυτος (0.015) ; καλός (0.015) ; προάστειον (0.014) ; 
0.12488620769527467   T=3,K=1:  ξύλον (0.039) ; ἀσεβής (0.031) ; κάλη (0.024) ; ἐπιφάνεια (0.023) ; πολύς (0.020) ; μέγας (0.020) ; πηγή (0.020) ; κατάφυτος (0.018) ; ἔνθεος (0.017) ; καλός (0.016) ; 
2.373520859347254e-07   T=4,K=1:  ξύλον (0.029) ; πηγή (0.028) ; κάλη (0.026) ; καλός (0.025) ; ἀσεβής (0.023) ; ἐπιφάνεια (0.020) ; ἔνθεος (0.019) ; μέγας (0.015) ; κατάφυτος (0.015) ; σάλπιγξ (0.014) ; 
0.9991451847698626   T=5,K=1:  ξύλον (0.034) ; ἐπιφάνεια (0.027) ; πηγή (0.026) ; ἀσεβής (0.020) ; ἔνθεος (0.019) ; λέγω (0.018) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; καλός (0.015) ; σιωπή (0.015) ; 
0.7005713749142626   T=6,K=1:  ξύλον (0.030) ; ἔνθεος (0.025) ; ἐπιφάνεια (0.024) ; πηγή (0.024) ; γεωργέω (0.021) ; κῆπος (0.020) ; δένδρον (0.018) ; ἀφανής (0.018) ; καλέω (0.016) ; ἀσεβής (0.015) ; 
0.3587722712733682   T=7,K=1:  ξύλον (0.027) ; δένδρον (0.025) ; κῆπος (0.025) ; ἔνθεος (0.021) ; γεωργέω (0.019) ; ἀφανής (0.018) ; ἐπιφάνεια (0.018) ; πηγή (0.018) ; πολύς (0.017) ; μέγας (0.016) ; 
0.4051353127848701   T=8,K=1:  δένδρον (0.029) ; ἀφανής (0.025) ; κῆπος (0.024) ; γεωργέω (0.024) ; ξύλον (0.022) ; κλάδος (0.020) ; ἔνθεος (0.018) ; ἐπιφάνεια (0.018) ; Σκύθης (0.016) ; πολύς (0.015) ; 
0.9999991179767657   T=9,K=1:  κῆπος (0.039) ; δένδρον (0.027) ; ἀφανής (0.022) ; πολύς (0.018) ; Σκύθης (0.017) ; κλάδος (0.017) ; ἐπιφάνεια (0.016) ; γεωργέω (0.015) ; ξύλον (0.015) ; βασιλικός (0.014) ; 
0.9941984860631082   T=10,K=1:  κῆπος (0.056) ; δένδρον (0.031) ; βασιλικός (0.024) ; βάθος (0.021) ; πολύς (0.020) ; Σκύθης (0.018) ; κάλη (0.018) ; κλάδος (0.016) ; τέμνω (0.016) ; ἀφανής (0.014) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=1:  ἀσεβής (0.028) ; ξύλον (0.026) ; πηγή (0.024) ; κῆπος (0.019) ; κάλη (0.019) ; πολύς (0.018) ; ἐπιφάνεια (0.018) ; ἔνθεος (0.017) ; δένδρον (0.015) ; ἀφανής (0.015) ; 


Featuretype=2  
0.015077182343584928   T=0,K=2:  ὡσεί (0.074) ; ἐκεῖσε (0.039) ; σκηνή (0.033) ; ποιέω (0.025) ; θεός (0.024) ; ψιλός (0.023) ; ἰσχύς (0.022) ; σιωπή (0.022) ; Κῦρος (0.019) ; Διόνυσος (0.019) ; 
0.9999654346707235   T=1,K=2:  ὡσεί (0.090) ; ποιέω (0.049) ; ἐκεῖσε (0.034) ; ἐφήκω (0.024) ; θεός (0.024) ; σιωπή (0.021) ; υἱός (0.020) ; Κῦρος (0.019) ; Ἅρπαλος (0.019) ; ἰσχύς (0.019) ; 
0.004360820981998685   T=2,K=2:  ὡσεί (0.074) ; ἐφήκω (0.033) ; ποιέω (0.031) ; ἐκεῖσε (0.029) ; υἱός (0.029) ; σφραγίζω (0.025) ; ψιλός (0.023) ; μυρρινάω (0.023) ; πηγή (0.023) ; Κῦρος (0.020) ; 
0.5115365527930805   T=3,K=2:  ὡσεί (0.067) ; υἱός (0.031) ; ἐφήκω (0.029) ; ἐκεῖσε (0.028) ; ποιέω (0.023) ; ἀνώτατος (0.021) ; μυρρινάω (0.021) ; Κῦρος (0.020) ; περιπατέω (0.019) ; ἰσχύς (0.019) ; 
0.999992188629656   T=4,K=2:  ὡσεί (0.078) ; περιπατέω (0.036) ; ἐφήκω (0.034) ; ἐκεῖσε (0.028) ; μυρρινάω (0.025) ; ἔχω (0.024) ; υἱός (0.021) ; Κῦρος (0.020) ; ἰσχύς (0.020) ; σκηνή (0.019) ; 
0.0008548149156976424   T=5,K=2:  ὡσεί (0.047) ; ἔχω (0.040) ; ἐφήκω (0.036) ; ἐκεῖσε (0.036) ; οἶδα (0.035) ; μυρρινάω (0.026) ; υἱός (0.023) ; στρατία (0.023) ; περίβολος (0.019) ; ἐπιθυμέω (0.019) ; 
0.29942862476720156   T=6,K=2:  ἐκεῖσε (0.041) ; ἔχω (0.039) ; ὡσεί (0.033) ; μυρρινάω (0.031) ; οἶδα (0.030) ; ἀνώτατος (0.026) ; θεός (0.025) ; στρατία (0.021) ; ψιλός (0.020) ; ἐπιθυμέω (0.019) ; 
0.6412276154155848   T=7,K=2:  οἶδα (0.043) ; ὡσεί (0.034) ; ἔχω (0.033) ; ἀνώτατος (0.031) ; μυρρινάω (0.031) ; ἐκεῖσε (0.031) ; θεός (0.028) ; ἐπιθυμέω (0.020) ; Ὀλύνθιος (0.018) ; Διόνυσος (0.017) ; 
0.587850901614114   T=8,K=2:  οἶδα (0.043) ; ἐκεῖσε (0.036) ; ἀνώτατος (0.029) ; ὡσεί (0.029) ; ἔχω (0.026) ; μυρρινάω (0.025) ; Ὀλύνθιος (0.025) ; Διόνυσος (0.021) ; σκηνή (0.020) ; ἐπιθυμέω (0.018) ; 
6.364265416272224e-08   T=9,K=2:  οἶδα (0.067) ; ἐκεῖσε (0.043) ; ὡσεί (0.037) ; ἀνώτατος (0.031) ; ἔχω (0.031) ; Ὀλύνθιος (0.023) ; ἀνήρ (0.021) ; θεός (0.021) ; μυρρινάω (0.020) ; φοινικών (0.018) ; 
9.836064831829644e-20   T=10,K=2:  οἶδα (0.058) ; ἔχω (0.038) ; ἐκεῖσε (0.035) ; ἀνώτατος (0.029) ; ὡσεί (0.027) ; ἐπιθυμέω (0.025) ; θεός (0.025) ; ἐφήκω (0.025) ; Διόνυσος (0.021) ; ὕψος (0.020) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=2:  ὡσεί (0.053) ; ἐκεῖσε (0.035) ; οἶδα (0.032) ; ἔχω (0.026) ; ἐφήκω (0.023) ; μυρρινάω (0.022) ; ἀνώτατος (0.021) ; θεός (0.020) ; ποιέω (0.018) ; σκηνή (0.018) ; 


Featuretype=3  
3.1689008626098654e-07   T=0,K=3:  πῦρ (0.155) ; ἔνθεος (0.077) ; κρεμαστός (0.076) ; ἐπιτρέπω (0.072) ; ξυλίζομαι (0.061) ; πεύκη (0.059) ; καλέω (0.047) ; νάπη (0.029) ; κάλη (0.023) ; δεῖπνον (0.022) ; 
2.4153738224809872e-11   T=1,K=3:  πῦρ (0.175) ; ἔνθεος (0.139) ; κρεμαστός (0.061) ; ἐπιτρέπω (0.057) ; καλέω (0.053) ; ξυλίζομαι (0.050) ; πεύκη (0.040) ; ἔξω (0.027) ; κάλη (0.025) ; πήρα (0.019) ; 
1.2879957208707522e-13   T=2,K=3:  ἔνθεος (0.166) ; πῦρ (0.152) ; ἐπιτρέπω (0.072) ; κρεμαστός (0.066) ; καλέω (0.055) ; ἔξω (0.036) ; ξυλίζομαι (0.036) ; κάλη (0.036) ; πεύκη (0.035) ; λίβανος (0.016) ; 
5.954123586772296e-10   T=3,K=3:  πῦρ (0.151) ; κρεμαστός (0.105) ; ἔνθεος (0.081) ; ἐπιτρέπω (0.075) ; ἔξω (0.067) ; καλέω (0.045) ; ξυλίζομαι (0.040) ; πεύκη (0.036) ; δεῖπνον (0.023) ; κάλη (0.020) ; 
1.9319192450898254e-15   T=4,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; καλέω (0.080) ; ἔνθεος (0.067) ; ἔξω (0.061) ; ἐπιτρέπω (0.041) ; πεύκη (0.030) ; λίβανος (0.023) ; ξυλίζομαι (0.022) ; δεῖπνον (0.020) ; 
2.019492963196672e-14   T=5,K=3:  πῦρ (0.206) ; κρεμαστός (0.107) ; ἔνθεος (0.063) ; καλέω (0.062) ; πεύκη (0.038) ; ἔξω (0.036) ; ἐπιτρέπω (0.033) ; πήρα (0.031) ; δεῖπνον (0.022) ; κάλη (0.019) ; 
1.7499985900090059e-10   T=6,K=3:  πῦρ (0.138) ; κρεμαστός (0.109) ; ἔξω (0.065) ; καλέω (0.062) ; ἔνθεος (0.058) ; πεύκη (0.042) ; λίβανος (0.028) ; κάλη (0.026) ; ἀντλέω (0.026) ; παρεμβάλλω (0.022) ; 
1.1052450539501213e-07   T=7,K=3:  πῦρ (0.123) ; κρεμαστός (0.120) ; ἔνθεος (0.065) ; καλέω (0.043) ; ἀντλέω (0.043) ; πεύκη (0.041) ; ἔξω (0.036) ; παρεμβάλλω (0.036) ; λίβανος (0.031) ; νάπη (0.030) ; 
9.815610420148974e-08   T=8,K=3:  πῦρ (0.149) ; κρεμαστός (0.109) ; ἔνθεος (0.064) ; πεύκη (0.056) ; ἀντλέω (0.044) ; λίβανος (0.033) ; ἔξω (0.032) ; παρεμβάλλω (0.029) ; κάλη (0.029) ; πήρα (0.026) ; 
6.267708310945649e-07   T=9,K=3:  πῦρ (0.133) ; κρεμαστός (0.128) ; πεύκη (0.058) ; ἔξω (0.057) ; ἔνθεος (0.049) ; ἀντλέω (0.037) ; λίβανος (0.034) ; πήρα (0.030) ; παρεμβάλλω (0.027) ; διάθεσις (0.027) ; 
0.0058015117012706055   T=10,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; πεύκη (0.077) ; παρεμβάλλω (0.040) ; ἔξω (0.040) ; πήρα (0.038) ; λίβανος (0.037) ; ἔνθεος (0.025) ; διάθεσις (0.022) ; νάπη (0.021) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=3:  πῦρ (0.155) ; κρεμαστός (0.106) ; ἔνθεος (0.078) ; καλέω (0.047) ; πεύκη (0.047) ; ἔξω (0.043) ; ἐπιτρέπω (0.040) ; λίβανος (0.024) ; ξυλίζομαι (0.024) ; πήρα (0.024) ; 


Featuretype=0  
0.9924668162012121   T=0,K=0:  ξύλον (0.063) ; ἀμπελών (0.053) ; ἐσθίω (0.049) ; προάστειον (0.034) ; κρείσσων (0.033) ; ἐκεῖ (0.027) ; βάλλω (0.027) ; παράδεισος (0.024) ; καρπός (0.023) ; θεός (0.023) ; 
0.009377675086959908   T=1,K=0:  ξύλον (0.075) ; ἀμπελών (0.071) ; ἐσθίω (0.065) ; καρπός (0.037) ; εἶδον (0.031) ; προάστειον (0.030) ; θεός (0.025) ; παράδεισος (0.023) ; ἐκεῖ (0.023) ; κρείσσων (0.022) ; 
0.0010430587923209635   T=2,K=0:  ἀμπελών (0.074) ; ξύλον (0.050) ; εἶδον (0.042) ; καρπός (0.040) ; ἐσθίω (0.037) ; παράδεισος (0.032) ; εἶπον (0.027) ; θεός (0.027) ; προάστειον (0.026) ; ἐκεῖ (0.023) ; 
0.0004460045145580765   T=3,K=0:  ξύλον (0.080) ; ἀμπελών (0.056) ; εἶπον (0.046) ; καρπός (0.046) ; εἶδον (0.039) ; θεός (0.035) ; ἐσθίω (0.033) ; παράδεισος (0.027) ; κρείσσων (0.020) ; γῆ (0.018) ; 
0.6831223210465739   T=4,K=0:  ξύλον (0.059) ; εἶπον (0.049) ; εἶδον (0.047) ; καρπός (0.045) ; θεός (0.035) ; ἐσθίω (0.035) ; ἀμπελών (0.033) ; παράδεισος (0.021) ; πρόσωπον (0.020) ; προάστειον (0.019) ; 
0.270375335927341   T=5,K=0:  καρπός (0.052) ; θεός (0.043) ; ξύλον (0.043) ; εἶδον (0.043) ; εἶπον (0.042) ; ἐσθίω (0.037) ; προάστειον (0.028) ; ἀμπελών (0.027) ; μακρός (0.023) ; ἔρχομαι (0.020) ; 
7.545728721234417e-07   T=6,K=0:  ξύλον (0.056) ; εἶπον (0.053) ; προάστειον (0.044) ; εἶδον (0.043) ; παράδεισος (0.034) ; γῆ (0.033) ; θεός (0.030) ; καρπός (0.030) ; λαμβάνω (0.027) ; ἔρχομαι (0.024) ; 
1.7828910977674703e-10   T=7,K=0:  εἶπον (0.064) ; γῆ (0.054) ; εἶδον (0.046) ; ξύλον (0.045) ; καρπός (0.032) ; λαμβάνω (0.026) ; ἔρχομαι (0.025) ; θεός (0.025) ; ποταμός (0.023) ; δίδωμι (0.022) ; 
8.144327325561121e-13   T=8,K=0:  εἶπον (0.087) ; καρπός (0.057) ; ξύλον (0.054) ; εἶδον (0.049) ; ἀμπελών (0.040) ; γῆ (0.032) ; δίδωμι (0.025) ; λαμβάνω (0.023) ; γυνή (0.023) ; ἔρχομαι (0.023) ; 
1.616504214469733e-24   T=9,K=0:  εἶδον (0.065) ; καρπός (0.060) ; εἶπον (0.058) ; ξύλον (0.036) ; ἀμπελών (0.033) ; ἔρχομαι (0.026) ; δίδωμι (0.026) ; μακρός (0.025) ; παράδεισος (0.024) ; λαμβάνω (0.022) ; 
NaN   T=10,K=0:  καρπός (0.099) ; εἶπον (0.075) ; εἶδον (0.069) ; ἀμπελών (0.035) ; λαμβάνω (0.028) ; δίδωμι (0.027) ; μακρός (0.025) ; ἔρχομαι (0.022) ; κατασκευάζω (0.021) ; ξύλον (0.021) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=0:  ξύλον (0.053) ; καρπός (0.047) ; εἶπον (0.047) ; εἶδον (0.045) ; ἀμπελών (0.042) ; ἐσθίω (0.030) ; προάστειον (0.025) ; θεός (0.025) ; παράδεισος (0.024) ; γῆ (0.021) ; 


Featuretype=1  
5.21767872401305e-11   T=0,K=1:  ἀσεβής (0.075) ; πηγή (0.040) ; γνωστός (0.027) ; μέγας (0.024) ; κάλη (0.023) ; ἀναρπάζω (0.023) ; ξύλον (0.022) ; πολύς (0.018) ; προάστειον (0.016) ; κατάφυτος (0.016) ; 
5.528270053670693e-13   T=1,K=1:  ἀσεβής (0.059) ; πηγή (0.052) ; κάλη (0.023) ; ξύλον (0.020) ; ἔνθεος (0.019) ; μέγας (0.019) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; οὐρανός (0.016) ; πολίτης (0.014) ; 
4.461461946075172e-06   T=2,K=1:  ἀσεβής (0.057) ; ξύλον (0.036) ; πηγή (0.026) ; πολύς (0.025) ; κάλη (0.022) ; ἐπιφάνεια (0.022) ; ἀποφαίνω (0.017) ; κατάφυτος (0.015) ; καλός (0.015) ; προάστειον (0.014) ; 
0.0007416620481772004   T=3,K=1:  ξύλον (0.039) ; ἀσεβής (0.031) ; κάλη (0.024) ; ἐπιφάνεια (0.023) ; πολύς (0.020) ; μέγας (0.020) ; πηγή (0.020) ; κατάφυτος (0.018) ; ἔνθεος (0.017) ; καλός (0.016) ; 
0.2142959345284849   T=4,K=1:  ξύλον (0.029) ; πηγή (0.028) ; κάλη (0.026) ; καλός (0.025) ; ἀσεβής (0.023) ; ἐπιφάνεια (0.020) ; ἔνθεος (0.019) ; μέγας (0.015) ; κατάφυτος (0.015) ; σάλπιγξ (0.014) ; 
0.49973869794286263   T=5,K=1:  ξύλον (0.034) ; ἐπιφάνεια (0.027) ; πηγή (0.026) ; ἀσεβής (0.020) ; ἔνθεος (0.019) ; λέγω (0.018) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; καλός (0.015) ; σιωπή (0.015) ; 
0.9999806470173155   T=6,K=1:  ξύλον (0.030) ; ἔνθεος (0.025) ; ἐπιφάνεια (0.024) ; πηγή (0.024) ; γεωργέω (0.021) ; κῆπος (0.020) ; δένδρον (0.018) ; ἀφανής (0.018) ; καλέω (0.016) ; ἀσεβής (0.015) ; 
0.9972464407197117   T=7,K=1:  ξύλον (0.027) ; δένδρον (0.025) ; κῆπος (0.025) ; ἔνθεος (0.021) ; γεωργέω (0.019) ; ἀφανής (0.018) ; ἐπιφάνεια (0.018) ; πηγή (0.018) ; πολύς (0.017) ; μέγας (0.016) ; 
0.9999999999977465   T=8,K=1:  δένδρον (0.029) ; ἀφανής (0.025) ; κῆπος (0.024) ; γεωργέω (0.024) ; ξύλον (0.022) ; κλάδος (0.020) ; ἔνθεος (0.018) ; ἐπιφάνεια (0.018) ; Σκύθης (0.016) ; πολύς (0.015) ; 
0.9999999999999671   T=9,K=1:  κῆπος (0.039) ; δένδρον (0.027) ; ἀφανής (0.022) ; πολύς (0.018) ; Σκύθης (0.017) ; κλάδος (0.017) ; ἐπιφάνεια (0.016) ; γεωργέω (0.015) ; ξύλον (0.015) ; βασιλικός (0.014) ; 
NaN   T=10,K=1:  κῆπος (0.056) ; δένδρον (0.031) ; βασιλικός (0.024) ; βάθος (0.021) ; πολύς (0.020) ; Σκύθης (0.018) ; κάλη (0.018) ; κλάδος (0.016) ; τέμνω (0.016) ; ἀφανής (0.014) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=1:  ἀσεβής (0.028) ; ξύλον (0.026) ; πηγή (0.024) ; κῆπος (0.019) ; κάλη (0.019) ; πολύς (0.018) ; ἐπιφάνεια (0.018) ; ἔνθεος (0.017) ; δένδρον (0.015) ; ἀφανής (0.015) ; 


Featuretype=2  
0.007533183074168288   T=0,K=2:  ὡσεί (0.074) ; ἐκεῖσε (0.039) ; σκηνή (0.033) ; ποιέω (0.025) ; θεός (0.024) ; ψιλός (0.023) ; ἰσχύς (0.022) ; σιωπή (0.022) ; Κῦρος (0.019) ; Διόνυσος (0.019) ; 
0.9906223249124874   T=1,K=2:  ὡσεί (0.090) ; ποιέω (0.049) ; ἐκεῖσε (0.034) ; ἐφήκω (0.024) ; θεός (0.024) ; σιωπή (0.021) ; υἱός (0.020) ; Κῦρος (0.019) ; Ἅρπαλος (0.019) ; ἰσχύς (0.019) ; 
0.998952479745733   T=2,K=2:  ὡσεί (0.074) ; ἐφήκω (0.033) ; ποιέω (0.031) ; ἐκεῖσε (0.029) ; υἱός (0.029) ; σφραγίζω (0.025) ; ψιλός (0.023) ; μυρρινάω (0.023) ; πηγή (0.023) ; Κῦρος (0.020) ; 
0.9988119995169368   T=3,K=2:  ὡσεί (0.067) ; υἱός (0.031) ; ἐφήκω (0.029) ; ἐκεῖσε (0.028) ; ποιέω (0.023) ; ἀνώτατος (0.021) ; μυρρινάω (0.021) ; Κῦρος (0.020) ; περιπατέω (0.019) ; ἰσχύς (0.019) ; 
0.10256772082124654   T=4,K=2:  ὡσεί (0.078) ; περιπατέω (0.036) ; ἐφήκω (0.034) ; ἐκεῖσε (0.028) ; μυρρινάω (0.025) ; ἔχω (0.024) ; υἱός (0.021) ; Κῦρος (0.020) ; ἰσχύς (0.020) ; σκηνή (0.019) ; 
0.2298858834407252   T=5,K=2:  ὡσεί (0.047) ; ἔχω (0.040) ; ἐφήκω (0.036) ; ἐκεῖσε (0.036) ; οἶδα (0.035) ; μυρρινάω (0.026) ; υἱός (0.023) ; στρατία (0.023) ; περίβολος (0.019) ; ἐπιθυμέω (0.019) ; 
1.8589741279569775e-05   T=6,K=2:  ἐκεῖσε (0.041) ; ἔχω (0.039) ; ὡσεί (0.033) ; μυρρινάω (0.031) ; οἶδα (0.030) ; ἀνώτατος (0.026) ; θεός (0.025) ; στρατία (0.021) ; ψιλός (0.020) ; ἐπιθυμέω (0.019) ; 
0.002753559101999121   T=7,K=2:  οἶδα (0.043) ; ὡσεί (0.034) ; ἔχω (0.033) ; ἀνώτατος (0.031) ; μυρρινάω (0.031) ; ἐκεῖσε (0.031) ; θεός (0.028) ; ἐπιθυμέω (0.020) ; Ὀλύνθιος (0.018) ; Διόνυσος (0.017) ; 
1.438979060615606e-12   T=8,K=2:  οἶδα (0.043) ; ἐκεῖσε (0.036) ; ἀνώτατος (0.029) ; ὡσεί (0.029) ; ἔχω (0.026) ; μυρρινάω (0.025) ; Ὀλύνθιος (0.025) ; Διόνυσος (0.021) ; σκηνή (0.020) ; ἐπιθυμέω (0.018) ; 
3.2852971955519556e-14   T=9,K=2:  οἶδα (0.067) ; ἐκεῖσε (0.043) ; ὡσεί (0.037) ; ἀνώτατος (0.031) ; ἔχω (0.031) ; Ὀλύνθιος (0.023) ; ἀνήρ (0.021) ; θεός (0.021) ; μυρρινάω (0.020) ; φοινικών (0.018) ; 
NaN   T=10,K=2:  οἶδα (0.058) ; ἔχω (0.038) ; ἐκεῖσε (0.035) ; ἀνώτατος (0.029) ; ὡσεί (0.027) ; ἐπιθυμέω (0.025) ; θεός (0.025) ; ἐφήκω (0.025) ; Διόνυσος (0.021) ; ὕψος (0.020) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=2:  ὡσεί (0.053) ; ἐκεῖσε (0.035) ; οἶδα (0.032) ; ἔχω (0.026) ; ἐφήκω (0.023) ; μυρρινάω (0.022) ; ἀνώτατος (0.021) ; θεός (0.020) ; ποιέω (0.018) ; σκηνή (0.018) ; 


Featuretype=3  
6.724427413613067e-10   T=0,K=3:  πῦρ (0.155) ; ἔνθεος (0.077) ; κρεμαστός (0.076) ; ἐπιτρέπω (0.072) ; ξυλίζομαι (0.061) ; πεύκη (0.059) ; καλέω (0.047) ; νάπη (0.029) ; κάλη (0.023) ; δεῖπνον (0.022) ; 
3.8802770849871134e-19   T=1,K=3:  πῦρ (0.175) ; ἔνθεος (0.139) ; κρεμαστός (0.061) ; ἐπιτρέπω (0.057) ; καλέω (0.053) ; ξυλίζομαι (0.050) ; πεύκη (0.040) ; ἔξω (0.027) ; κάλη (0.025) ; πήρα (0.019) ; 
3.715834799827789e-17   T=2,K=3:  ἔνθεος (0.166) ; πῦρ (0.152) ; ἐπιτρέπω (0.072) ; κρεμαστός (0.066) ; καλέω (0.055) ; ἔξω (0.036) ; ξυλίζομαι (0.036) ; κάλη (0.036) ; πεύκη (0.035) ; λίβανος (0.016) ; 
3.339203279961579e-07   T=3,K=3:  πῦρ (0.151) ; κρεμαστός (0.105) ; ἔνθεος (0.081) ; ἐπιτρέπω (0.075) ; ἔξω (0.067) ; καλέω (0.045) ; ξυλίζομαι (0.040) ; πεύκη (0.036) ; δεῖπνον (0.023) ; κάλη (0.020) ; 
1.4023603694707422e-05   T=4,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; καλέω (0.080) ; ἔνθεος (0.067) ; ἔξω (0.061) ; ἐπιτρέπω (0.041) ; πεύκη (0.030) ; λίβανος (0.023) ; ξυλίζομαι (0.022) ; δεῖπνον (0.020) ; 
8.268907123722399e-08   T=5,K=3:  πῦρ (0.206) ; κρεμαστός (0.107) ; ἔνθεος (0.063) ; καλέω (0.062) ; πεύκη (0.038) ; ἔξω (0.036) ; ἐπιτρέπω (0.033) ; πήρα (0.031) ; δεῖπνον (0.022) ; κάλη (0.019) ; 
8.6685328579972e-09   T=6,K=3:  πῦρ (0.138) ; κρεμαστός (0.109) ; ἔξω (0.065) ; καλέω (0.062) ; ἔνθεος (0.058) ; πεύκη (0.042) ; λίβανος (0.028) ; κάλη (0.026) ; ἀντλέω (0.026) ; παρεμβάλλω (0.022) ; 
4.614226326544198e-21   T=7,K=3:  πῦρ (0.123) ; κρεμαστός (0.120) ; ἔνθεος (0.065) ; καλέω (0.043) ; ἀντλέω (0.043) ; πεύκη (0.041) ; ἔξω (0.036) ; παρεμβάλλω (0.036) ; λίβανος (0.031) ; νάπη (0.030) ; 
1.7928910034282609e-26   T=8,K=3:  πῦρ (0.149) ; κρεμαστός (0.109) ; ἔνθεος (0.064) ; πεύκη (0.056) ; ἀντλέω (0.044) ; λίβανος (0.033) ; ἔξω (0.032) ; παρεμβάλλω (0.029) ; κάλη (0.029) ; πήρα (0.026) ; 
7.958226748734718e-39   T=9,K=3:  πῦρ (0.133) ; κρεμαστός (0.128) ; πεύκη (0.058) ; ἔξω (0.057) ; ἔνθεος (0.049) ; ἀντλέω (0.037) ; λίβανος (0.034) ; πήρα (0.030) ; παρεμβάλλω (0.027) ; διάθεσις (0.027) ; 
NaN   T=10,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; πεύκη (0.077) ; παρεμβάλλω (0.040) ; ἔξω (0.040) ; πήρα (0.038) ; λίβανος (0.037) ; ἔνθεος (0.025) ; διάθεσις (0.022) ; νάπη (0.021) ; 
p(w|s) = sum_t P(w|t,s)   T=-1,K=3:  πῦρ (0.155) ; κρεμαστός (0.106) ; ἔνθεος (0.078) ; καλέω (0.047) ; πεύκη (0.047) ; ἔξω (0.043) ; ἐπιτρέπω (0.040) ; λίβανος (0.024) ; ξυλίζομαι (0.024) ; πήρα (0.024) ; 



===============  per time  ===============
Time=0  
0.9848376977529817   T=0,K=0:  ξύλον (0.063) ; ἀμπελών (0.053) ; ἐσθίω (0.049) ; προάστειον (0.034) ; κρείσσων (0.033) ; ἐκεῖ (0.027) ; βάλλω (0.027) ; παράδεισος (0.024) ; καρπός (0.023) ; θεός (0.023) ; 
8.480301334727056e-05   T=0,K=1:  ἀσεβής (0.075) ; πηγή (0.040) ; γνωστός (0.027) ; μέγας (0.024) ; κάλη (0.023) ; ἀναρπάζω (0.023) ; ξύλον (0.022) ; πολύς (0.018) ; προάστειον (0.016) ; κατάφυτος (0.016) ; 
0.015077182343584928   T=0,K=2:  ὡσεί (0.074) ; ἐκεῖσε (0.039) ; σκηνή (0.033) ; ποιέω (0.025) ; θεός (0.024) ; ψιλός (0.023) ; ἰσχύς (0.022) ; σιωπή (0.022) ; Κῦρος (0.019) ; Διόνυσος (0.019) ; 
3.1689008626098654e-07   T=0,K=3:  πῦρ (0.155) ; ἔνθεος (0.077) ; κρεμαστός (0.076) ; ἐπιτρέπω (0.072) ; ξυλίζομαι (0.061) ; πεύκη (0.059) ; καλέω (0.047) ; νάπη (0.029) ; κάλη (0.023) ; δεῖπνον (0.022) ; 

Time=0  
0.9924668162012121   T=0,K=0:  ξύλον (0.063) ; ἀμπελών (0.053) ; ἐσθίω (0.049) ; προάστειον (0.034) ; κρείσσων (0.033) ; ἐκεῖ (0.027) ; βάλλω (0.027) ; παράδεισος (0.024) ; καρπός (0.023) ; θεός (0.023) ; 
5.21767872401305e-11   T=0,K=1:  ἀσεβής (0.075) ; πηγή (0.040) ; γνωστός (0.027) ; μέγας (0.024) ; κάλη (0.023) ; ἀναρπάζω (0.023) ; ξύλον (0.022) ; πολύς (0.018) ; προάστειον (0.016) ; κατάφυτος (0.016) ; 
0.007533183074168288   T=0,K=2:  ὡσεί (0.074) ; ἐκεῖσε (0.039) ; σκηνή (0.033) ; ποιέω (0.025) ; θεός (0.024) ; ψιλός (0.023) ; ἰσχύς (0.022) ; σιωπή (0.022) ; Κῦρος (0.019) ; Διόνυσος (0.019) ; 
6.724427413613067e-10   T=0,K=3:  πῦρ (0.155) ; ἔνθεος (0.077) ; κρεμαστός (0.076) ; ἐπιτρέπω (0.072) ; ξυλίζομαι (0.061) ; πεύκη (0.059) ; καλέω (0.047) ; νάπη (0.029) ; κάλη (0.023) ; δεῖπνον (0.022) ; 

Time=1  
2.757492317088376e-05   T=1,K=0:  ξύλον (0.075) ; ἀμπελών (0.071) ; ἐσθίω (0.065) ; καρπός (0.037) ; εἶδον (0.031) ; προάστειον (0.030) ; θεός (0.025) ; παράδεισος (0.023) ; ἐκεῖ (0.023) ; κρείσσων (0.022) ; 
6.990381951653834e-06   T=1,K=1:  ἀσεβής (0.059) ; πηγή (0.052) ; κάλη (0.023) ; ξύλον (0.020) ; ἔνθεος (0.019) ; μέγας (0.019) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; οὐρανός (0.016) ; πολίτης (0.014) ; 
0.9999654346707235   T=1,K=2:  ὡσεί (0.090) ; ποιέω (0.049) ; ἐκεῖσε (0.034) ; ἐφήκω (0.024) ; θεός (0.024) ; σιωπή (0.021) ; υἱός (0.020) ; Κῦρος (0.019) ; Ἅρπαλος (0.019) ; ἰσχύς (0.019) ; 
2.4153738224809872e-11   T=1,K=3:  πῦρ (0.175) ; ἔνθεος (0.139) ; κρεμαστός (0.061) ; ἐπιτρέπω (0.057) ; καλέω (0.053) ; ξυλίζομαι (0.050) ; πεύκη (0.040) ; ἔξω (0.027) ; κάλη (0.025) ; πήρα (0.019) ; 

Time=1  
0.009377675086959908   T=1,K=0:  ξύλον (0.075) ; ἀμπελών (0.071) ; ἐσθίω (0.065) ; καρπός (0.037) ; εἶδον (0.031) ; προάστειον (0.030) ; θεός (0.025) ; παράδεισος (0.023) ; ἐκεῖ (0.023) ; κρείσσων (0.022) ; 
5.528270053670693e-13   T=1,K=1:  ἀσεβής (0.059) ; πηγή (0.052) ; κάλη (0.023) ; ξύλον (0.020) ; ἔνθεος (0.019) ; μέγας (0.019) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; οὐρανός (0.016) ; πολίτης (0.014) ; 
0.9906223249124874   T=1,K=2:  ὡσεί (0.090) ; ποιέω (0.049) ; ἐκεῖσε (0.034) ; ἐφήκω (0.024) ; θεός (0.024) ; σιωπή (0.021) ; υἱός (0.020) ; Κῦρος (0.019) ; Ἅρπαλος (0.019) ; ἰσχύς (0.019) ; 
3.8802770849871134e-19   T=1,K=3:  πῦρ (0.175) ; ἔνθεος (0.139) ; κρεμαστός (0.061) ; ἐπιτρέπω (0.057) ; καλέω (0.053) ; ξυλίζομαι (0.050) ; πεύκη (0.040) ; ἔξω (0.027) ; κάλη (0.025) ; πήρα (0.019) ; 

Time=2  
0.9956391508422804   T=2,K=0:  ἀμπελών (0.074) ; ξύλον (0.050) ; εἶδον (0.042) ; καρπός (0.040) ; ἐσθίω (0.037) ; παράδεισος (0.032) ; εἶπον (0.027) ; θεός (0.027) ; προάστειον (0.026) ; ἐκεῖ (0.023) ; 
2.8175591993576568e-08   T=2,K=1:  ἀσεβής (0.057) ; ξύλον (0.036) ; πηγή (0.026) ; πολύς (0.025) ; κάλη (0.022) ; ἐπιφάνεια (0.022) ; ἀποφαίνω (0.017) ; κατάφυτος (0.015) ; καλός (0.015) ; προάστειον (0.014) ; 
0.004360820981998685   T=2,K=2:  ὡσεί (0.074) ; ἐφήκω (0.033) ; ποιέω (0.031) ; ἐκεῖσε (0.029) ; υἱός (0.029) ; σφραγίζω (0.025) ; ψιλός (0.023) ; μυρρινάω (0.023) ; πηγή (0.023) ; Κῦρος (0.020) ; 
1.2879957208707522e-13   T=2,K=3:  ἔνθεος (0.166) ; πῦρ (0.152) ; ἐπιτρέπω (0.072) ; κρεμαστός (0.066) ; καλέω (0.055) ; ἔξω (0.036) ; ξυλίζομαι (0.036) ; κάλη (0.036) ; πεύκη (0.035) ; λίβανος (0.016) ; 

Time=2  
0.0010430587923209635   T=2,K=0:  ἀμπελών (0.074) ; ξύλον (0.050) ; εἶδον (0.042) ; καρπός (0.040) ; ἐσθίω (0.037) ; παράδεισος (0.032) ; εἶπον (0.027) ; θεός (0.027) ; προάστειον (0.026) ; ἐκεῖ (0.023) ; 
4.461461946075172e-06   T=2,K=1:  ἀσεβής (0.057) ; ξύλον (0.036) ; πηγή (0.026) ; πολύς (0.025) ; κάλη (0.022) ; ἐπιφάνεια (0.022) ; ἀποφαίνω (0.017) ; κατάφυτος (0.015) ; καλός (0.015) ; προάστειον (0.014) ; 
0.998952479745733   T=2,K=2:  ὡσεί (0.074) ; ἐφήκω (0.033) ; ποιέω (0.031) ; ἐκεῖσε (0.029) ; υἱός (0.029) ; σφραγίζω (0.025) ; ψιλός (0.023) ; μυρρινάω (0.023) ; πηγή (0.023) ; Κῦρος (0.020) ; 
3.715834799827789e-17   T=2,K=3:  ἔνθεος (0.166) ; πῦρ (0.152) ; ἐπιτρέπω (0.072) ; κρεμαστός (0.066) ; καλέω (0.055) ; ἔξω (0.036) ; ξυλίζομαι (0.036) ; κάλη (0.036) ; πεύκη (0.035) ; λίβανος (0.016) ; 

Time=3  
0.3635772389162325   T=3,K=0:  ξύλον (0.080) ; ἀμπελών (0.056) ; εἶπον (0.046) ; καρπός (0.046) ; εἶδον (0.039) ; θεός (0.035) ; ἐσθίω (0.033) ; παράδεισος (0.027) ; κρείσσων (0.020) ; γῆ (0.018) ; 
0.12488620769527467   T=3,K=1:  ξύλον (0.039) ; ἀσεβής (0.031) ; κάλη (0.024) ; ἐπιφάνεια (0.023) ; πολύς (0.020) ; μέγας (0.020) ; πηγή (0.020) ; κατάφυτος (0.018) ; ἔνθεος (0.017) ; καλός (0.016) ; 
0.5115365527930805   T=3,K=2:  ὡσεί (0.067) ; υἱός (0.031) ; ἐφήκω (0.029) ; ἐκεῖσε (0.028) ; ποιέω (0.023) ; ἀνώτατος (0.021) ; μυρρινάω (0.021) ; Κῦρος (0.020) ; περιπατέω (0.019) ; ἰσχύς (0.019) ; 
5.954123586772296e-10   T=3,K=3:  πῦρ (0.151) ; κρεμαστός (0.105) ; ἔνθεος (0.081) ; ἐπιτρέπω (0.075) ; ἔξω (0.067) ; καλέω (0.045) ; ξυλίζομαι (0.040) ; πεύκη (0.036) ; δεῖπνον (0.023) ; κάλη (0.020) ; 

Time=3  
0.0004460045145580765   T=3,K=0:  ξύλον (0.080) ; ἀμπελών (0.056) ; εἶπον (0.046) ; καρπός (0.046) ; εἶδον (0.039) ; θεός (0.035) ; ἐσθίω (0.033) ; παράδεισος (0.027) ; κρείσσων (0.020) ; γῆ (0.018) ; 
0.0007416620481772004   T=3,K=1:  ξύλον (0.039) ; ἀσεβής (0.031) ; κάλη (0.024) ; ἐπιφάνεια (0.023) ; πολύς (0.020) ; μέγας (0.020) ; πηγή (0.020) ; κατάφυτος (0.018) ; ἔνθεος (0.017) ; καλός (0.016) ; 
0.9988119995169368   T=3,K=2:  ὡσεί (0.067) ; υἱός (0.031) ; ἐφήκω (0.029) ; ἐκεῖσε (0.028) ; ποιέω (0.023) ; ἀνώτατος (0.021) ; μυρρινάω (0.021) ; Κῦρος (0.020) ; περιπατέω (0.019) ; ἰσχύς (0.019) ; 
3.339203279961579e-07   T=3,K=3:  πῦρ (0.151) ; κρεμαστός (0.105) ; ἔνθεος (0.081) ; ἐπιτρέπω (0.075) ; ἔξω (0.067) ; καλέω (0.045) ; ξυλίζομαι (0.040) ; πεύκη (0.036) ; δεῖπνον (0.023) ; κάλη (0.020) ; 

Time=4  
7.574018256056362e-06   T=4,K=0:  ξύλον (0.059) ; εἶπον (0.049) ; εἶδον (0.047) ; καρπός (0.045) ; θεός (0.035) ; ἐσθίω (0.035) ; ἀμπελών (0.033) ; παράδεισος (0.021) ; πρόσωπον (0.020) ; προάστειον (0.019) ; 
2.373520859347254e-07   T=4,K=1:  ξύλον (0.029) ; πηγή (0.028) ; κάλη (0.026) ; καλός (0.025) ; ἀσεβής (0.023) ; ἐπιφάνεια (0.020) ; ἔνθεος (0.019) ; μέγας (0.015) ; κατάφυτος (0.015) ; σάλπιγξ (0.014) ; 
0.999992188629656   T=4,K=2:  ὡσεί (0.078) ; περιπατέω (0.036) ; ἐφήκω (0.034) ; ἐκεῖσε (0.028) ; μυρρινάω (0.025) ; ἔχω (0.024) ; υἱός (0.021) ; Κῦρος (0.020) ; ἰσχύς (0.020) ; σκηνή (0.019) ; 
1.9319192450898254e-15   T=4,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; καλέω (0.080) ; ἔνθεος (0.067) ; ἔξω (0.061) ; ἐπιτρέπω (0.041) ; πεύκη (0.030) ; λίβανος (0.023) ; ξυλίζομαι (0.022) ; δεῖπνον (0.020) ; 

Time=4  
0.6831223210465739   T=4,K=0:  ξύλον (0.059) ; εἶπον (0.049) ; εἶδον (0.047) ; καρπός (0.045) ; θεός (0.035) ; ἐσθίω (0.035) ; ἀμπελών (0.033) ; παράδεισος (0.021) ; πρόσωπον (0.020) ; προάστειον (0.019) ; 
0.2142959345284849   T=4,K=1:  ξύλον (0.029) ; πηγή (0.028) ; κάλη (0.026) ; καλός (0.025) ; ἀσεβής (0.023) ; ἐπιφάνεια (0.020) ; ἔνθεος (0.019) ; μέγας (0.015) ; κατάφυτος (0.015) ; σάλπιγξ (0.014) ; 
0.10256772082124654   T=4,K=2:  ὡσεί (0.078) ; περιπατέω (0.036) ; ἐφήκω (0.034) ; ἐκεῖσε (0.028) ; μυρρινάω (0.025) ; ἔχω (0.024) ; υἱός (0.021) ; Κῦρος (0.020) ; ἰσχύς (0.020) ; σκηνή (0.019) ; 
1.4023603694707422e-05   T=4,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; καλέω (0.080) ; ἔνθεος (0.067) ; ἔξω (0.061) ; ἐπιτρέπω (0.041) ; πεύκη (0.030) ; λίβανος (0.023) ; ξυλίζομαι (0.022) ; δεῖπνον (0.020) ; 

Time=5  
3.144195997715704e-10   T=5,K=0:  καρπός (0.052) ; θεός (0.043) ; ξύλον (0.043) ; εἶδον (0.043) ; εἶπον (0.042) ; ἐσθίω (0.037) ; προάστειον (0.028) ; ἀμπελών (0.027) ; μακρός (0.023) ; ἔρχομαι (0.020) ; 
0.9991451847698626   T=5,K=1:  ξύλον (0.034) ; ἐπιφάνεια (0.027) ; πηγή (0.026) ; ἀσεβής (0.020) ; ἔνθεος (0.019) ; λέγω (0.018) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; καλός (0.015) ; σιωπή (0.015) ; 
0.0008548149156976424   T=5,K=2:  ὡσεί (0.047) ; ἔχω (0.040) ; ἐφήκω (0.036) ; ἐκεῖσε (0.036) ; οἶδα (0.035) ; μυρρινάω (0.026) ; υἱός (0.023) ; στρατία (0.023) ; περίβολος (0.019) ; ἐπιθυμέω (0.019) ; 
2.019492963196672e-14   T=5,K=3:  πῦρ (0.206) ; κρεμαστός (0.107) ; ἔνθεος (0.063) ; καλέω (0.062) ; πεύκη (0.038) ; ἔξω (0.036) ; ἐπιτρέπω (0.033) ; πήρα (0.031) ; δεῖπνον (0.022) ; κάλη (0.019) ; 

Time=5  
0.270375335927341   T=5,K=0:  καρπός (0.052) ; θεός (0.043) ; ξύλον (0.043) ; εἶδον (0.043) ; εἶπον (0.042) ; ἐσθίω (0.037) ; προάστειον (0.028) ; ἀμπελών (0.027) ; μακρός (0.023) ; ἔρχομαι (0.020) ; 
0.49973869794286263   T=5,K=1:  ξύλον (0.034) ; ἐπιφάνεια (0.027) ; πηγή (0.026) ; ἀσεβής (0.020) ; ἔνθεος (0.019) ; λέγω (0.018) ; πολύς (0.018) ; ἀναρπάζω (0.016) ; καλός (0.015) ; σιωπή (0.015) ; 
0.2298858834407252   T=5,K=2:  ὡσεί (0.047) ; ἔχω (0.040) ; ἐφήκω (0.036) ; ἐκεῖσε (0.036) ; οἶδα (0.035) ; μυρρινάω (0.026) ; υἱός (0.023) ; στρατία (0.023) ; περίβολος (0.019) ; ἐπιθυμέω (0.019) ; 
8.268907123722399e-08   T=5,K=3:  πῦρ (0.206) ; κρεμαστός (0.107) ; ἔνθεος (0.063) ; καλέω (0.062) ; πεύκη (0.038) ; ἔξω (0.036) ; ἐπιτρέπω (0.033) ; πήρα (0.031) ; δεῖπνον (0.022) ; κάλη (0.019) ; 

Time=6  
1.435359995524346e-10   T=6,K=0:  ξύλον (0.056) ; εἶπον (0.053) ; προάστειον (0.044) ; εἶδον (0.043) ; παράδεισος (0.034) ; γῆ (0.033) ; θεός (0.030) ; καρπός (0.030) ; λαμβάνω (0.027) ; ἔρχομαι (0.024) ; 
0.7005713749142626   T=6,K=1:  ξύλον (0.030) ; ἔνθεος (0.025) ; ἐπιφάνεια (0.024) ; πηγή (0.024) ; γεωργέω (0.021) ; κῆπος (0.020) ; δένδρον (0.018) ; ἀφανής (0.018) ; καλέω (0.016) ; ἀσεβής (0.015) ; 
0.29942862476720156   T=6,K=2:  ἐκεῖσε (0.041) ; ἔχω (0.039) ; ὡσεί (0.033) ; μυρρινάω (0.031) ; οἶδα (0.030) ; ἀνώτατος (0.026) ; θεός (0.025) ; στρατία (0.021) ; ψιλός (0.020) ; ἐπιθυμέω (0.019) ; 
1.7499985900090059e-10   T=6,K=3:  πῦρ (0.138) ; κρεμαστός (0.109) ; ἔξω (0.065) ; καλέω (0.062) ; ἔνθεος (0.058) ; πεύκη (0.042) ; λίβανος (0.028) ; κάλη (0.026) ; ἀντλέω (0.026) ; παρεμβάλλω (0.022) ; 

Time=6  
7.545728721234417e-07   T=6,K=0:  ξύλον (0.056) ; εἶπον (0.053) ; προάστειον (0.044) ; εἶδον (0.043) ; παράδεισος (0.034) ; γῆ (0.033) ; θεός (0.030) ; καρπός (0.030) ; λαμβάνω (0.027) ; ἔρχομαι (0.024) ; 
0.9999806470173155   T=6,K=1:  ξύλον (0.030) ; ἔνθεος (0.025) ; ἐπιφάνεια (0.024) ; πηγή (0.024) ; γεωργέω (0.021) ; κῆπος (0.020) ; δένδρον (0.018) ; ἀφανής (0.018) ; καλέω (0.016) ; ἀσεβής (0.015) ; 
1.8589741279569775e-05   T=6,K=2:  ἐκεῖσε (0.041) ; ἔχω (0.039) ; ὡσεί (0.033) ; μυρρινάω (0.031) ; οἶδα (0.030) ; ἀνώτατος (0.026) ; θεός (0.025) ; στρατία (0.021) ; ψιλός (0.020) ; ἐπιθυμέω (0.019) ; 
8.6685328579972e-09   T=6,K=3:  πῦρ (0.138) ; κρεμαστός (0.109) ; ἔξω (0.065) ; καλέω (0.062) ; ἔνθεος (0.058) ; πεύκη (0.042) ; λίβανος (0.028) ; κάλη (0.026) ; ἀντλέω (0.026) ; παρεμβάλλω (0.022) ; 

Time=7  
2.7865414686276485e-09   T=7,K=0:  εἶπον (0.064) ; γῆ (0.054) ; εἶδον (0.046) ; ξύλον (0.045) ; καρπός (0.032) ; λαμβάνω (0.026) ; ἔρχομαι (0.025) ; θεός (0.025) ; ποταμός (0.023) ; δίδωμι (0.022) ; 
0.3587722712733682   T=7,K=1:  ξύλον (0.027) ; δένδρον (0.025) ; κῆπος (0.025) ; ἔνθεος (0.021) ; γεωργέω (0.019) ; ἀφανής (0.018) ; ἐπιφάνεια (0.018) ; πηγή (0.018) ; πολύς (0.017) ; μέγας (0.016) ; 
0.6412276154155848   T=7,K=2:  οἶδα (0.043) ; ὡσεί (0.034) ; ἔχω (0.033) ; ἀνώτατος (0.031) ; μυρρινάω (0.031) ; ἐκεῖσε (0.031) ; θεός (0.028) ; ἐπιθυμέω (0.020) ; Ὀλύνθιος (0.018) ; Διόνυσος (0.017) ; 
1.1052450539501213e-07   T=7,K=3:  πῦρ (0.123) ; κρεμαστός (0.120) ; ἔνθεος (0.065) ; καλέω (0.043) ; ἀντλέω (0.043) ; πεύκη (0.041) ; ἔξω (0.036) ; παρεμβάλλω (0.036) ; λίβανος (0.031) ; νάπη (0.030) ; 

Time=7  
1.7828910977674703e-10   T=7,K=0:  εἶπον (0.064) ; γῆ (0.054) ; εἶδον (0.046) ; ξύλον (0.045) ; καρπός (0.032) ; λαμβάνω (0.026) ; ἔρχομαι (0.025) ; θεός (0.025) ; ποταμός (0.023) ; δίδωμι (0.022) ; 
0.9972464407197117   T=7,K=1:  ξύλον (0.027) ; δένδρον (0.025) ; κῆπος (0.025) ; ἔνθεος (0.021) ; γεωργέω (0.019) ; ἀφανής (0.018) ; ἐπιφάνεια (0.018) ; πηγή (0.018) ; πολύς (0.017) ; μέγας (0.016) ; 
0.002753559101999121   T=7,K=2:  οἶδα (0.043) ; ὡσεί (0.034) ; ἔχω (0.033) ; ἀνώτατος (0.031) ; μυρρινάω (0.031) ; ἐκεῖσε (0.031) ; θεός (0.028) ; ἐπιθυμέω (0.020) ; Ὀλύνθιος (0.018) ; Διόνυσος (0.017) ; 
4.614226326544198e-21   T=7,K=3:  πῦρ (0.123) ; κρεμαστός (0.120) ; ἔνθεος (0.065) ; καλέω (0.043) ; ἀντλέω (0.043) ; πεύκη (0.041) ; ἔξω (0.036) ; παρεμβάλλω (0.036) ; λίβανος (0.031) ; νάπη (0.030) ; 

Time=8  
0.00701368744491158   T=8,K=0:  εἶπον (0.087) ; καρπός (0.057) ; ξύλον (0.054) ; εἶδον (0.049) ; ἀμπελών (0.040) ; γῆ (0.032) ; δίδωμι (0.025) ; λαμβάνω (0.023) ; γυνή (0.023) ; ἔρχομαι (0.023) ; 
0.4051353127848701   T=8,K=1:  δένδρον (0.029) ; ἀφανής (0.025) ; κῆπος (0.024) ; γεωργέω (0.024) ; ξύλον (0.022) ; κλάδος (0.020) ; ἔνθεος (0.018) ; ἐπιφάνεια (0.018) ; Σκύθης (0.016) ; πολύς (0.015) ; 
0.587850901614114   T=8,K=2:  οἶδα (0.043) ; ἐκεῖσε (0.036) ; ἀνώτατος (0.029) ; ὡσεί (0.029) ; ἔχω (0.026) ; μυρρινάω (0.025) ; Ὀλύνθιος (0.025) ; Διόνυσος (0.021) ; σκηνή (0.020) ; ἐπιθυμέω (0.018) ; 
9.815610420148974e-08   T=8,K=3:  πῦρ (0.149) ; κρεμαστός (0.109) ; ἔνθεος (0.064) ; πεύκη (0.056) ; ἀντλέω (0.044) ; λίβανος (0.033) ; ἔξω (0.032) ; παρεμβάλλω (0.029) ; κάλη (0.029) ; πήρα (0.026) ; 

Time=8  
8.144327325561121e-13   T=8,K=0:  εἶπον (0.087) ; καρπός (0.057) ; ξύλον (0.054) ; εἶδον (0.049) ; ἀμπελών (0.040) ; γῆ (0.032) ; δίδωμι (0.025) ; λαμβάνω (0.023) ; γυνή (0.023) ; ἔρχομαι (0.023) ; 
0.9999999999977465   T=8,K=1:  δένδρον (0.029) ; ἀφανής (0.025) ; κῆπος (0.024) ; γεωργέω (0.024) ; ξύλον (0.022) ; κλάδος (0.020) ; ἔνθεος (0.018) ; ἐπιφάνεια (0.018) ; Σκύθης (0.016) ; πολύς (0.015) ; 
1.438979060615606e-12   T=8,K=2:  οἶδα (0.043) ; ἐκεῖσε (0.036) ; ἀνώτατος (0.029) ; ὡσεί (0.029) ; ἔχω (0.026) ; μυρρινάω (0.025) ; Ὀλύνθιος (0.025) ; Διόνυσος (0.021) ; σκηνή (0.020) ; ἐπιθυμέω (0.018) ; 
1.7928910034282609e-26   T=8,K=3:  πῦρ (0.149) ; κρεμαστός (0.109) ; ἔνθεος (0.064) ; πεύκη (0.056) ; ἀντλέω (0.044) ; λίβανος (0.033) ; ἔξω (0.032) ; παρεμβάλλω (0.029) ; κάλη (0.029) ; πήρα (0.026) ; 

Time=9  
1.9160974907618217e-07   T=9,K=0:  εἶδον (0.065) ; καρπός (0.060) ; εἶπον (0.058) ; ξύλον (0.036) ; ἀμπελών (0.033) ; ἔρχομαι (0.026) ; δίδωμι (0.026) ; μακρός (0.025) ; παράδεισος (0.024) ; λαμβάνω (0.022) ; 
0.9999991179767657   T=9,K=1:  κῆπος (0.039) ; δένδρον (0.027) ; ἀφανής (0.022) ; πολύς (0.018) ; Σκύθης (0.017) ; κλάδος (0.017) ; ἐπιφάνεια (0.016) ; γεωργέω (0.015) ; ξύλον (0.015) ; βασιλικός (0.014) ; 
6.364265416272224e-08   T=9,K=2:  οἶδα (0.067) ; ἐκεῖσε (0.043) ; ὡσεί (0.037) ; ἀνώτατος (0.031) ; ἔχω (0.031) ; Ὀλύνθιος (0.023) ; ἀνήρ (0.021) ; θεός (0.021) ; μυρρινάω (0.020) ; φοινικών (0.018) ; 
6.267708310945649e-07   T=9,K=3:  πῦρ (0.133) ; κρεμαστός (0.128) ; πεύκη (0.058) ; ἔξω (0.057) ; ἔνθεος (0.049) ; ἀντλέω (0.037) ; λίβανος (0.034) ; πήρα (0.030) ; παρεμβάλλω (0.027) ; διάθεσις (0.027) ; 

Time=9  
1.616504214469733e-24   T=9,K=0:  εἶδον (0.065) ; καρπός (0.060) ; εἶπον (0.058) ; ξύλον (0.036) ; ἀμπελών (0.033) ; ἔρχομαι (0.026) ; δίδωμι (0.026) ; μακρός (0.025) ; παράδεισος (0.024) ; λαμβάνω (0.022) ; 
0.9999999999999671   T=9,K=1:  κῆπος (0.039) ; δένδρον (0.027) ; ἀφανής (0.022) ; πολύς (0.018) ; Σκύθης (0.017) ; κλάδος (0.017) ; ἐπιφάνεια (0.016) ; γεωργέω (0.015) ; ξύλον (0.015) ; βασιλικός (0.014) ; 
3.2852971955519556e-14   T=9,K=2:  οἶδα (0.067) ; ἐκεῖσε (0.043) ; ὡσεί (0.037) ; ἀνώτατος (0.031) ; ἔχω (0.031) ; Ὀλύνθιος (0.023) ; ἀνήρ (0.021) ; θεός (0.021) ; μυρρινάω (0.020) ; φοινικών (0.018) ; 
7.958226748734718e-39   T=9,K=3:  πῦρ (0.133) ; κρεμαστός (0.128) ; πεύκη (0.058) ; ἔξω (0.057) ; ἔνθεος (0.049) ; ἀντλέω (0.037) ; λίβανος (0.034) ; πήρα (0.030) ; παρεμβάλλω (0.027) ; διάθεσις (0.027) ; 

Time=10  
2.235621175521912e-09   T=10,K=0:  καρπός (0.099) ; εἶπον (0.075) ; εἶδον (0.069) ; ἀμπελών (0.035) ; λαμβάνω (0.028) ; δίδωμι (0.027) ; μακρός (0.025) ; ἔρχομαι (0.022) ; κατασκευάζω (0.021) ; ξύλον (0.021) ; 
0.9941984860631082   T=10,K=1:  κῆπος (0.056) ; δένδρον (0.031) ; βασιλικός (0.024) ; βάθος (0.021) ; πολύς (0.020) ; Σκύθης (0.018) ; κάλη (0.018) ; κλάδος (0.016) ; τέμνω (0.016) ; ἀφανής (0.014) ; 
9.836064831829644e-20   T=10,K=2:  οἶδα (0.058) ; ἔχω (0.038) ; ἐκεῖσε (0.035) ; ἀνώτατος (0.029) ; ὡσεί (0.027) ; ἐπιθυμέω (0.025) ; θεός (0.025) ; ἐφήκω (0.025) ; Διόνυσος (0.021) ; ὕψος (0.020) ; 
0.0058015117012706055   T=10,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; πεύκη (0.077) ; παρεμβάλλω (0.040) ; ἔξω (0.040) ; πήρα (0.038) ; λίβανος (0.037) ; ἔνθεος (0.025) ; διάθεσις (0.022) ; νάπη (0.021) ; 

Time=10  
NaN   T=10,K=0:  καρπός (0.099) ; εἶπον (0.075) ; εἶδον (0.069) ; ἀμπελών (0.035) ; λαμβάνω (0.028) ; δίδωμι (0.027) ; μακρός (0.025) ; ἔρχομαι (0.022) ; κατασκευάζω (0.021) ; ξύλον (0.021) ; 
NaN   T=10,K=1:  κῆπος (0.056) ; δένδρον (0.031) ; βασιλικός (0.024) ; βάθος (0.021) ; πολύς (0.020) ; Σκύθης (0.018) ; κάλη (0.018) ; κλάδος (0.016) ; τέμνω (0.016) ; ἀφανής (0.014) ; 
NaN   T=10,K=2:  οἶδα (0.058) ; ἔχω (0.038) ; ἐκεῖσε (0.035) ; ἀνώτατος (0.029) ; ὡσεί (0.027) ; ἐπιθυμέω (0.025) ; θεός (0.025) ; ἐφήκω (0.025) ; Διόνυσος (0.021) ; ὕψος (0.020) ; 
NaN   T=10,K=3:  πῦρ (0.162) ; κρεμαστός (0.144) ; πεύκη (0.077) ; παρεμβάλλω (0.040) ; ἔξω (0.040) ; πήρα (0.038) ; λίβανος (0.037) ; ἔνθεος (0.025) ; διάθεσις (0.022) ; νάπη (0.021) ; 

παράδεισος done!

